Uncertainty for calculating transport on Titan: a probabilistic description of bimolecular diffusion parameters

Bimolecular diffusion coefficients are important parameters used by atmospheric models to calculate altitude profiles of minor constituents in an atmosphere. Unfortunately, laboratory measurements of these coefficients were never conducted at temperature conditions relevant to the atmosphere of Titan. Here we conduct a detailed uncertainty analysis of the bimolecular diffusion coefficient parameters as applied to Titan's upper atmosphere to provide a better understanding of the impact of uncertainty for this parameter on models. Because temperature and pressure conditions are much lower than the laboratory conditions in which bimolecular diffusion parameters were measured, we apply a Bayesian framework, a problem-agnostic framework, to determine parameter estimates and associated uncertainties. We solve the Bayesian calibration problem using the open-source QUESO library which also performs a propagation of uncertainties in the calibrated parameters to temperature and pressure conditions observed in Titan's upper atmosphere. Our results show that, after propagating uncertainty through the Massman model, the uncertainty in molecular diffusion is highly correlated to temperature and we observe no noticeable correlation with pressure. We propagate the calibrated molecular diffusion estimate and associated uncertainty to obtain an estimate with uncertainty due to bimolecular diffusion for the methane molar fraction as a function of altitude. Results show that the uncertainty in methane abundance due to molecular diffusion is in general small compared to eddy diffusion and the chemical kinetics description. However, methane abundance is most sensitive to uncertainty in molecular diffusion above 1200 km where the errors are nontrivial and could have important implications for scientific research based on diffusion models in this altitude range.

==> rawfigs/src/data/convergence.dat <==
alt  opt_10k   opt_20k   opt_100k  opt_200k opt_1M    opt_2M     opt_3M    pol_10k  pol_20k  pol_100k  pol_200k  pol_1M      pol_2M      pol_3M
620 0.0531293 0.0515698 0.0512568 0.0511076 0.0512321 0.0509745 0.0509577 0.472381 0.336375 0.157466 0.11688     0.0694814   0.0609764   0.057923
650 0.0553246 0.0536976 0.0533538 0.0532027 0.053338  0.05307   0.0530527 0.439358 0.313104 0.148021 0.111021    0.0688195   0.0614963   0.058916
680 0.0576758 0.0559774 0.0556007 0.0554476 0.0555945 0.0553155 0.0552977 0.406849 0.290304 0.13901  0.105606    0.0685387   0.0623272   0.0601816
710 0.0601474 0.0583746 0.0579636 0.0578084 0.0579676 0.0576772 0.0576588 0.37564  0.268543 0.130697 0.100816    0.0686645   0.0634608   0.0617004
740 0.062696  0.0608471 0.0604008 0.0602436 0.0604157 0.0601136 0.0600946 0.346412 0.248306 0.123297 0.0967803   0.0691852   0.0648632   0.0634332
770 0.065276  0.0633508 0.062869  0.0627097 0.0628951 0.0625812 0.0625615 0.319659 0.22994  0.116941 0.093558    0.0700569   0.0664826   0.0653278
800 0.0678242 0.0658244 0.0653077 0.0651463 0.065345  0.0650195 0.0649993 0.295842 0.213757 0.111709 0.0911557   0.0712042   0.0682435   0.0673117
830 0.0702654 0.0681945 0.0676445 0.0674812 0.0676928 0.0673563 0.0673355 0.275295 0.199962 0.107604 0.0895134   0.0725264   0.0700537   0.0692975
860 0.072516  0.0703801 0.0697995 0.0696344 0.0698581 0.0695115 0.0694902 0.2582   0.188637 0.104548 0.0885136   0.0739074   0.0718104   0.0711885
890 0.0744773 0.0722851 0.0716779 0.0715113 0.0717455 0.0713902 0.0713684 0.244669 0.179799 0.10241  0.0880037   0.0752178   0.0733987   0.0728757
920 0.0760472 0.0738101 0.0731817 0.0730138 0.0732567 0.0728943 0.0728722 0.234711 0.173384 0.101026 0.0878148   0.0763286   0.0747029   0.0742485
950 0.0771166 0.074849  0.0742062 0.0740376 0.0742863 0.0739192 0.0738968 0.228355 0.169337 0.10024  0.0877886   0.0771132   0.075606    0.0751938
980 0.0775918 0.0753107 0.0746615 0.0744925 0.0747438 0.0743747 0.0743522 0.225639 0.167619 0.0999293 0.0878021  0.0774685   0.0760108   0.0756162
1010 0.0773801 0.075105  0.0744587 0.0742898 0.07454   0.0741717 0.0741493 0.226841 0.168378 0.100065 0.0877943   0.0773097   0.0758302   0.0754278
1040 0.0766266 0.0743729 0.0737367 0.0735685 0.0738145 0.0734496 0.0734273 0.231225 0.17116  0.100585 0.0877907   0.076751    0.0751908   0.0747597
1070 0.0757714 0.0735422 0.0729175 0.0727499 0.0729912 0.0726301 0.0726081 0.236405 0.17447  0.101249 0.0878347   0.0761298   0.0744719   0.0740061
1100 0.0752657 0.073051  0.0724331 0.0722659 0.0725044 0.0721456 0.0721237 0.239573 0.176506 0.10168  0.0878857   0.0757693   0.0740503   0.0735629
1130 0.0752704 0.0730554 0.0724375 0.0722703 0.0725089 0.07215   0.0721281 0.239544 0.176487 0.101676 0.0878851   0.0757725   0.0740542   0.0735669
1160 0.0752611 0.0730465 0.0724287 0.0722615 0.0725    0.0721412 0.0721192 0.239602 0.176525 0.101684 0.0878862   0.075766    0.0740465   0.0735588
1190 0.0752657 0.073051  0.0724331 0.0722659 0.0725044 0.0721456 0.0721237 0.239573 0.176506 0.10168  0.0878857   0.0757693   0.0740503   0.0735629
1220 0.0752888 0.0730734 0.0724552 0.072288  0.0725267 0.0721677 0.0721458 0.239427 0.176412 0.10166  0.0878829   0.0757856   0.0740695   0.0735831
1250 0.0753397 0.0731228 0.0725039 0.0723366 0.0725756 0.0722164 0.0721945 0.239105 0.176205 0.101615 0.087877    0.0758217   0.0741118   0.0736276
1280 0.0754044 0.0731857 0.072566  0.0723986 0.072638  0.0722785 0.0722565 0.238696 0.175942 0.101559 0.0878698   0.0758676   0.0741657   0.0736843
1310 0.0754832 0.0732622 0.0726414 0.072474  0.0727138 0.072354  0.072332  0.238201 0.175623 0.101491 0.0878614   0.0759237   0.0742313   0.0737533
1340 0.0755714 0.0733479 0.0727259 0.0725584 0.0727986 0.0724384 0.0724164 0.237649 0.175268 0.101416 0.0878526   0.0759866   0.0743048   0.0738305
1370 0.0756643 0.0734382 0.0728149 0.0726474 0.0728881 0.0725275 0.0725055 0.23707  0.174896 0.101338 0.0878439   0.076053    0.0743824   0.0739121
1400 0.0757621 0.0735332 0.0729086 0.072741  0.0729823 0.0726212 0.0725992 0.236463 0.174507 0.101257 0.0878355   0.0761231   0.0744641   0.0739979
1430 0.0758554 0.0736238 0.072998  0.0728303 0.0730721 0.0727106 0.0726885 0.235887 0.174137 0.10118  0.0878281   0.0761902   0.0745421   0.0740799
1460 0.0759442 0.07371   0.073083  0.0729153 0.0731575 0.0727957 0.0727736 0.235341 0.173788 0.101108 0.0878216   0.0762542   0.0746165   0.0741579
1490 0.0760284 0.0737919 0.0731637 0.0729959 0.0732386 0.0728764 0.0728543 0.234826 0.173458 0.101041 0.087816    0.076315    0.0746871   0.074232
1520 0.0760987 0.0738602 0.0732311 0.0730632 0.0733063 0.0729438 0.0729216 0.234397 0.173183 0.100985 0.0878117   0.0763659   0.0747461   0.0742939
1550 0.076155  0.0739149 0.073285  0.0731171 0.0733605 0.0729977 0.0729756 0.234054 0.172964 0.100941 0.0878085   0.0764067   0.0747934   0.0743435
1580 0.0761879 0.0739468 0.0733165 0.0731486 0.0733922 0.0730292 0.0730071 0.233855 0.172837 0.100916 0.0878068   0.0764306   0.0748211   0.0743725
1610 0.0761973 0.0739559 0.0733255 0.0731575 0.0734012 0.0730382 0.0730161 0.233798 0.172801 0.100908 0.0878063   0.0764374   0.074829    0.0743808
1640 0.0761832 0.0739422 0.073312  0.0731441 0.0733876 0.0730247 0.0730026 0.233884 0.172855 0.100919 0.087807    0.0764272   0.0748171   0.0743684
1670 0.0761363 0.0738966 0.073267  0.0730991 0.0733424 0.0729797 0.0729576 0.234169 0.173037 0.100956 0.0878096   0.0763931   0.0747777   0.074327
1700 0.0760518 0.0738146 0.0731862 0.0730183 0.0732612 0.0728988 0.0728767 0.234682 0.173366 0.101022 0.0878145   0.076332    0.0747068   0.0742527


==> rawfigs/src/data/dens_T40.dat <==
alt H H2 C CH (1)CH2 (3)CH2 CH3 CH4 C2H2 C2H4 C2H6 N(4S) N2 NH HCN H2CN N(2D) N(2P) Ar C2 C2H C4H2 C2H5 C3H8 CH3CN CH3C2H HC3N C2N2 CN NH3 CH3NH2 C3H3N C3H5N [14]N[15]N [15]N HC[15]N H2C[15]N C[15]N [15]NH [15]N(2D)
600 1.655e+08 4.964e+10 2.281e-07 1.486e-05 6.011e-06 0.04077 1.655 2.3e+11 1.158e+10 1.158e+09 8.273e+07 1.655 1.602e+13 3.036e-07 7.332e+06 0.05321 1e-10 1.655 5.609e+08 5.922 170.6 1.655e+06 224.4 9.1e+06 1.655 9.1e+08 9.927e+06 9.927e+07 0.002215 1.158e+08 9.927e+09 1.655e+07 2.482e+07 1.903e+11 1.655 44440 0.0003238 1.343e-05 3.036e-07 1e-10
610 5.414e+08 4.288e+10 0.004138 1e-10 0.006983 12.35 3.398e+06 1.982e+11 9.661e+09 8.683e+08 1.086e+08 0.04924 1.381e+13 4.166e-09 5.983e+06 0.03644 1e-10 1999 4.835e+08 6.072 178.7 1.051e+08 77.72 9.205e+06 13150 7.571e+08 8.63e+06 8.555e+07 0.002092 9.982e+07 8.556e+09 1.426e+07 2.139e+07 1.64e+11 0.04919 36290 0.0004228 1.429e-05 4.069e-09 1e-10
620 7.617e+08 3.701e+10 0.009074 1e-10 0.009045 9.743 3.759e+06 1.706e+11 8.076e+09 6.585e+08 1.242e+08 0.001479 1.19e+13 8.494e-09 5.718e+06 0.02885 1e-10 3837 4.164e+08 6.227 186.8 1.584e+08 58.32 8.736e+06 25060 6.319e+08 7.511e+06 7.368e+07 0.002406 8.597e+07 7.369e+09 1.229e+07 1.842e+07 1.413e+11 0.001462 34640 0.0001795 1.759e-05 4.613e-10 1e-10
630 8.827e+08 3.191e+10 0.01477 1e-10 0.01066 8.452 3.778e+06 1.468e+11 6.765e+09 5.063e+08 1.322e+08 0.0002655 1.024e+13 1.655e-07 6.18e+06 0.02592 1e-10 5723 3.585e+08 6.385 194.9 1.867e+08 43.07 7.971e+06 37040 5.29e+08 6.554e+06 6.34e+07 0.003305 7.399e+07 6.342e+09 1.058e+07 1.584e+07 1.216e+11 5.204e-05 37350 0.0001568 2.419e-05 1.181e-09 1e-10
640 9.398e+08 2.75e+10 0.02166 1e-10 0.0124 7.861 3.746e+06 1.263e+11 5.677e+09 3.956e+08 1.352e+08 0.002219 8.813e+12 2.195e-06 7.147e+06 0.02487 1e-10 7772 3.083e+08 6.544 202.6 2.025e+08 32.2 7.109e+06 49750 4.441e+08 5.741e+06 5.452e+07 0.004963 6.364e+07 5.453e+09 9.103e+06 1.362e+07 1.046e+11 1.74e-05 43080 0.0001499 3.52e-05 1.316e-08 1e-10
650 9.551e+08 2.369e+10 0.0301 1e-10 0.01441 7.641 3.708e+06 1.085e+11 4.772e+09 3.148e+08 1.353e+08 0.01651 7.576e+12 2.031e-05 8.471e+06 0.02444 1e-10 10030 2.65e+08 6.699 209.8 2.112e+08 24.87 6.261e+06 63460 3.736e+08 5.058e+06 4.684e+07 0.007604 5.469e+07 4.685e+09 7.828e+06 1.17e+07 8.995e+10 9.765e-05 50920 0.0001469 5.199e-05 1.2e-07 1e-10
660 9.429e+08 2.039e+10 0.04048 1e-10 0.01678 7.652 3.674e+06 9.316e+10 4.017e+09 2.556e+08 1.337e+08 0.09243 6.508e+12 0.0001373 1.005e+07 0.02414 1e-10 12510 2.275e+08 6.845 216.4 2.151e+08 20.1 5.48e+06 78130 3.148e+08 4.487e+06 4.02e+07 0.0115 4.696e+07 4.022e+09 6.727e+06 1.003e+07 7.727e+10 0.0005454 60230 0.0001447 7.616e-05 8.104e-07 1e-10
670 9.128e+08 1.754e+10 0.05329 1e-10 0.0196 7.834 3.648e+06 7.993e+10 3.386e+09 2.122e+08 1.314e+08 0.4013 5.587e+12 0.0007079 1.178e+07 0.02412 1e-10 15190 1.952e+08 6.979 222.1 2.15e+08 17.08 4.785e+06 93550 2.657e+08 4.013e+06 3.447e+07 0.01695 4.029e+07 3.449e+09 5.779e+06 8.596e+06 6.633e+10 0.002368 70470 0.0001441 0.0001095 4.177e-06 1e-10
680 8.711e+08 1.508e+10 0.05903 0.0149 0.02304 8.181 3.634e+06 6.852e+10 2.856e+09 1.802e+08 1.286e+08 1.392 4.792e+12 0.002888 1.361e+07 0.02549 1e-10 18010 1.674e+08 7.096 226.8 2.115e+08 15.21 4.181e+06 109400 2.244e+08 3.623e+06 2.953e+07 0.02453 3.453e+07 2.955e+09 4.962e+06 7.356e+06 5.69e+10 0.008216 81190 0.0001519 0.000154 1.704e-05 1e-10
690 8.224e+08 1.296e+10 0.06003 0.0403 0.02762 8.819 3.637e+06 5.87e+10 2.412e+09 1.567e+08 1.258e+08 3.966 4.108e+12 0.009632 1.546e+07 0.03092 1e-10 20910 1.434e+08 7.195 230.4 2.05e+08 14.13 3.661e+06 125200 1.897e+08 3.304e+06 2.527e+07 0.03445 2.958e+07 2.529e+09 4.259e+06 6.286e+06 4.877e+10 0.0234 91980 0.0001835 0.0002117 5.684e-05 1e-10
700 7.7e+08 1.113e+10 1e-10 0.08807 0.03537 10.3 3.67e+06 5.024e+10 2.038e+09 1.395e+08 1.229e+08 9.476 3.518e+12 0.02701 1.726e+07 0.04518 1e-10 23840 1.227e+08 7.273 233.5 1.958e+08 13.42 3.217e+06 140500 1.604e+08 3.042e+06 2.159e+07 0.04923 2.531e+07 2.162e+09 3.655e+06 5.364e+06 4.177e+10 0.05592 102500 0.0002673 0.000285 0.0001594 1e-10
710 7.16e+08 9.559e+09 1e-10 0.127 0.05308 14.4 3.755e+06 4.297e+10 1.722e+09 1.268e+08 1.201e+08 19.32 3.011e+12 0.06525 1.896e+07 0.07522 1e-10 26700 1.049e+08 7.331 234.9 1.847e+08 13.17 2.838e+06 155000 1.356e+08 2.828e+06 1.843e+07 0.06539 2.163e+07 1.846e+09 3.136e+06 4.57e+06 3.575e+10 0.114 112300 0.0004443 0.0003775 0.000385 1e-10
720 6.622e+08 8.204e+09 0.1228 0.2293 0.09941 25.49 3.927e+06 3.672e+10 1.456e+09 1.175e+08 1.171e+08 34.01 2.574e+12 0.1386 2.05e+07 0.1293 1e-10 29430 8.953e+07 7.373 234.6 1.721e+08 13.26 2.515e+06 168000 1.146e+08 2.651e+06 1.571e+07 0.08416 1.847e+07 1.574e+09 2.691e+06 3.886e+06 3.057e+10 0.2007 121100 0.0007633 0.000497 0.0008178 1e-10
730 6.097e+08 7.037e+09 0.2905 0.5117 0.2156 52 4.23e+06 3.134e+10 1.23e+09 1.106e+08 1.14e+08 52.26 2.199e+12 0.2633 2.186e+07 0.2156 1e-10 31960 7.635e+07 7.407 234 1.587e+08 13.32 2.238e+06 179400 9.676e+07 2.503e+06 1.336e+07 0.1125 1.575e+07 1.34e+09 2.308e+06 3.298e+06 2.611e+10 0.3085 128800 0.001272 0.0006621 0.001554 1e-10
740 5.592e+08 6.034e+09 0.6887 1.134 0.476 107 4.705e+06 2.673e+10 1.039e+09 1.054e+08 1.107e+08 71.05 1.877e+12 0.4542 2.299e+07 0.3401 1e-10 34230 6.503e+07 7.447 233.3 1.448e+08 13.41 1.999e+06 188900 8.163e+07 2.376e+06 1.135e+07 0.1561 1.342e+07 1.139e+09 1.981e+06 2.793e+06 2.229e+10 0.4194 135200 0.002007 0.0009148 0.002681 1e-10
750 5.112e+08 5.172e+09 1.509 2.337 0.9918 206.8 5.379e+06 2.278e+10 8.765e+08 1.014e+08 1.069e+08 87.12 1.6e+12 0.7218 2.388e+07 0.5062 1.48e-10 36200 5.531e+07 7.514 233.1 1.31e+08 13.51 1.79e+06 196200 6.878e+07 2.264e+06 9.626e+06 0.2288 1.142e+07 9.67e+08 1.699e+06 2.36e+06 1.9e+10 0.5143 140100 0.002988 0.001336 0.004261 1e-10
760 4.659e+08 4.43e+09 2.998 4.396 1.902 367 6.258e+06 1.939e+10 7.388e+08 9.789e+07 1.028e+08 98.8 1.363e+12 1.073 2.452e+07 0.7161 3.499e-10 37830 4.697e+07 7.631 234.3 1.176e+08 13.64 1.607e+06 201200 5.786e+07 2.161e+06 8.146e+06 0.3541 9.698e+06 8.192e+08 1.459e+06 1.989e+06 1.618e+10 0.5833 143500 0.004227 0.00206 0.006336 1e-10
770 4.234e+08 3.793e+09 5.422 7.564 3.351 598.1 7.325e+06 1.649e+10 6.22e+08 9.465e+07 9.807e+07 107 1.159e+12 1.524 2.491e+07 0.9791 1.014e-09 39090 3.983e+07 7.82 237.8 1.048e+08 13.83 1.443e+06 204000 4.86e+07 2.064e+06 6.879e+06 0.5658 8.226e+06 6.927e+08 1.252e+06 1.672e+06 1.377e+10 0.6316 145400 0.00578 0.003282 0.008997 1e-10
780 3.835e+08 3.245e+09 9.001 12.01 5.467 902.3 8.542e+06 1.4e+10 5.229e+08 9.132e+07 9.283e+07 114.8 9.85e+11 2.127 2.505e+07 1.329 4.022e-09 39990 3.372e+07 8.095 244 9.269e+07 14.12 1.295e+06 204600 4.074e+07 1.967e+06 5.796e+06 0.9072 6.968e+06 5.846e+08 1.075e+06 1.402e+06 1.17e+10 0.6781 146000 0.007847 0.00525 0.01255 1e-10
790 3.463e+08 2.775e+09 13.86 17.76 8.327 1272 9.858e+06 1.189e+10 4.389e+08 8.77e+07 8.706e+07 126.9 8.36e+11 3.01 2.498e+07 1.847 7.677e-08 40520 2.849e+07 8.46 253.2 8.148e+07 14.52 1.161e+06 203100 3.408e+07 1.87e+06 4.873e+06 1.428 5.892e+06 4.923e+08 923400 1.172e+06 9.93e+09 0.7495 145200 0.0109 0.008247 0.01777 5.317e-10
800 3.114e+08 2.37e+09 19.98 24.71 11.96 1693 1.122e+07 1.008e+10 3.679e+08 8.365e+07 8.081e+07 148 7.087e+11 4.414 2.47e+07 2.681 2.871e-06 40700 2.404e+07 8.909 265.1 7.117e+07 15.03 1.038e+06 199600 2.845e+07 1.769e+06 4.087e+06 2.18 4.974e+06 4.137e+08 793100 976800 8.418e+09 0.874 143300 0.01583 0.01257 0.02605 1.703e-08
810 2.79e+08 2.022e+09 27.22 32.6 16.33 2145 1.255e+07 8.543e+09 3.079e+08 7.914e+07 7.418e+07 181.6 6e+11 6.673 2.426e+07 4.048 6.957e-05 40540 2.024e+07 9.424 279.3 6.178e+07 15.64 923900 194500 2.37e+07 1.664e+06 3.419e+06 3.213 4.192e+06 3.468e+08 681100 811300 7.126e+09 1.072 140400 0.02389 0.0185 0.03938 4.107e-07
820 2.488e+08 1.724e+09 35.28 41.07 21.32 2604 1.38e+07 7.236e+09 2.573e+08 7.421e+07 6.73e+07 229 5.074e+11 10.14 2.366e+07 6.201 0.001046 40080 1.701e+07 9.978 294.8 5.331e+07 16.28 818800 188000 1.97e+07 1.554e+06 2.852e+06 4.568 3.526e+06 2.9e+08 584600 671600 6.025e+09 1.352 136600 0.0366 0.02626 0.05981 6.172e-06
830 2.209e+08 1.467e+09 43.79 49.72 26.79 3050 1.49e+07 6.126e+09 2.147e+08 6.895e+07 6.032e+07 289.5 4.286e+11 15.08 2.295e+07 9.399 0.01036 39350 1.426e+07 10.54 310.7 4.573e+07 16.94 721800 180200 1.634e+07 1.439e+06 2.373e+06 6.278 2.961e+06 2.42e+08 501400 554000 5.088e+09 1.708 132200 0.05545 0.03603 0.08891 6.113e-05
840 1.952e+08 1.247e+09 52.38 58.17 32.6 3468 1.579e+07 5.185e+09 1.79e+08 6.347e+07 5.342e+07 362.3 3.616e+11 21.6 2.214e+07 13.91 0.0718 38380 1.194e+07 11.1 326.4 3.899e+07 17.56 632700 171400 1.353e+07 1.322e+06 1.969e+06 8.367 2.482e+06 2.013e+08 429400 455300 4.291e+09 2.137 127300 0.08204 0.04794 0.1273 0.0004234
850 1.717e+08 1.059e+09 60.75 66.15 38.59 3847 1.641e+07 4.388e+09 1.49e+08 5.791e+07 4.674e+07 450.4 3.047e+11 29.75 2.125e+07 20.18 0.3686 37210 9.973e+06 11.62 341.2 3.304e+07 18.16 551200 162000 1.117e+07 1.203e+06 1.629e+06 10.86 2.076e+06 1.671e+08 367100 372700 3.614e+09 2.655 121900 0.1189 0.06213 0.1752 0.002172
860 1.503e+08 8.977e+08 68.63 73.42 44.64 4183 1.673e+07 3.713e+09 1.238e+08 5.239e+07 4.044e+07 566 2.565e+11 39.75 2.031e+07 29.18 1.465 35870 8.313e+06 12.09 354.6 2.784e+07 18.72 477300 152100 9.203e+06 1.084e+06 1.344e+06 13.77 1.733e+06 1.383e+08 313000 303800 3.04e+09 3.334 116300 0.1718 0.07867 0.2339 0.008629
870 1.311e+08 7.6e+08 75.83 79.86 50.64 4476 1.673e+07 3.143e+09 1.028e+08 4.703e+07 3.462e+07 735.7 2.157e+11 52.39 1.934e+07 43.01 4.689 34410 6.915e+06 12.51 366.4 2.332e+07 19.31 411000 141900 7.567e+06 966900 1.106e+06 17.12 1.445e+06 1.142e+08 266100 246700 2.554e+09 4.329 110500 0.2531 0.09764 0.3079 0.0276
880 1.138e+08 6.426e+08 82.31 85.43 56.5 4728 1.639e+07 2.661e+09 8.526e+07 4.192e+07 2.936e+07 1005 1.812e+11 69.57 1.833e+07 65.65 12.52 32850 5.74e+06 12.86 376.5 1.942e+07 19.98 351800 131600 6.207e+06 853700 906600 20.92 1.201e+06 9.394e+07 225200 199400 2.143e+09 5.904 104600 0.3858 0.1191 0.4081 0.07359
890 9.846e+07 5.427e+08 88.05 90.14 62.16 4944 1.576e+07 2.254e+09 7.061e+07 3.712e+07 2.468e+07 1439 1.52e+11 94.79 1.732e+07 103.5 28.65 31220 4.755e+06 13.15 384.8 1.609e+07 20.86 299700 121400 5.08e+06 745700 741200 25.18 997300 7.708e+07 189700 160400 1.796e+09 8.442 98600 0.6076 0.1432 0.5545 0.1682
900 8.49e+07 4.579e+08 93.17 94.07 67.58 5132 1.486e+07 1.91e+09 5.84e+07 3.268e+07 2.06e+07 2128 1.275e+11 134.1 1.63e+07 166.3 57.74 29560 3.931e+06 13.37 391.7 1.325e+07 22.09 254000 111400 4.148e+06 644300 604000 29.91 826100 6.306e+07 158900 128400 1.504e+09 12.47 92620 0.974 0.1697 0.7816 0.3387
910 7.3e+07 3.86e+08 97.87 97.3 72.75 5297 1.376e+07 1.62e+09 4.824e+07 2.861e+07 1.709e+07 3197 1.068e+11 196.5 1.529e+07 267.4 104.6 27890 3.243e+06 13.53 397.2 1.085e+07 23.8 214400 101700 3.379e+06 550600 490700 35.06 683000 5.142e+07 132300 102300 1.258e+09 18.69 86700 1.563 0.1986 1.141 0.6124
920 6.261e+07 3.252e+08 102.5 99.92 77.62 5443 1.253e+07 1.375e+09 3.98e+07 2.494e+07 1.411e+07 4832 8.939e+10 295.7 1.428e+07 427.1 173.5 26220 2.67e+06 13.62 401.6 8.833e+06 26.11 180200 92360 2.746e+06 465000 397300 40.52 563500 4.179e+07 109300 81080 1.052e+09 28.17 80850 2.49 0.2292 1.707 1.015
930 5.36e+07 2.739e+08 107.6 102 82.2 5576 1.123e+07 1.168e+09 3.279e+07 2.165e+07 1.161e+07 7356 7.479e+10 452.1 1.33e+07 679.7 269.9 24580 2.194e+06 13.66 405.6 7.154e+06 29.18 150900 83510 2.227e+06 388100 320700 46.04 464000 3.386e+07 89510 63890 8.781e+08 42.73 75130 3.948 0.26 2.59 1.575
940 4.581e+07 2.306e+08 114.5 103.8 86.51 5700 9.914e+06 9.94e+08 2.698e+07 1.873e+07 9.518e+06 11350 6.254e+10 696.6 1.233e+07 1086 403.5 22980 1.799e+06 13.65 410 5.762e+06 33.29 125900 75180 1.801e+06 319900 258100 51.09 381200 2.734e+07 72640 50060 7.328e+08 65.66 69540 6.277 0.288 3.954 2.35
950 3.911e+07 1.941e+08 125.1 105.2 90.56 5819 8.639e+06 8.467e+08 2.217e+07 1.615e+07 7.788e+06 17800 5.228e+10 1076 1.139e+07 1745 594.8 21440 1.473e+06 13.6 416.4 4.617e+06 39.01 104800 67400 1.454e+06 260400 207000 54.7 312600 2.199e+07 58360 38990 6.112e+08 102.5 64110 10.04 0.3078 6.038 3.456
960 3.336e+07 1.635e+08 142.1 106.4 94.38 5937 7.441e+06 7.223e+08 1.82e+07 1.389e+07 6.362e+06 28150 4.369e+10 1657 1.048e+07 2799 880.9 19950 1.204e+06 13.53 426.9 3.68e+06 47.36 86940 60190 1.171e+06 209300 165500 55.45 255900 1.764e+07 46380 30190 5.095e+08 161.3 58860 16.04 0.3116 9.173 5.104
970 2.845e+07 1.377e+08 167.6 107.6 98 6054 6.345e+06 6.172e+08 1.493e+07 1.192e+07 5.191e+06 44130 3.651e+10 2518 9.595e+06 4407 1323 18530 982500 13.47 443.1 2.919e+06 59.97 71950 53560 940700 166200 132000 52.3 209200 1.409e+07 36460 23230 4.246e+08 252.1 53800 25.16 0.2932 13.78 7.645
980 2.426e+07 1.162e+08 200.5 108.8 101.5 6174 5.368e+06 5.283e+08 1.224e+07 1.022e+07 4.232e+06 67350 3.051e+10 3744 8.743e+06 6691 2015 17190 800500 13.46 465.1 2.305e+06 79.18 59390 47490 754400 130400 104900 45.72 170700 1.123e+07 28360 17760 3.538e+08 383.7 48920 38.11 0.2555 20.35 11.6
990 2.07e+07 9.804e+07 237.6 110 104.8 6295 4.518e+06 4.531e+08 1.003e+07 8.74e+06 3.449e+06 98490 2.55e+10 5394 7.925e+06 9671 3084 15910 651300 13.53 491 1.812e+06 108 48890 41980 603900 101300 83150 37.8 139200 8.919e+06 21840 13500 2.947e+08 560.2 44250 54.99 0.2102 29.37 17.7
1000 1.767e+07 8.285e+07 276.1 111.4 108.1 6420 3.794e+06 3.894e+08 8.214e+06 7.469e+06 2.811e+06 136900 2.132e+10 7467 7.141e+06 13240 4688 14710 529300 13.73 519.7 1.419e+06 149.5 40150 37000 482600 78110 65750 30.62 113400 7.067e+06 16680 10200 2.456e+08 777.3 39780 75.17 0.1687 41.17 26.79
1010 1.511e+07 7.012e+07 316.6 112.9 111.4 6547 3.188e+06 3.354e+08 6.733e+06 6.376e+06 2.291e+06 180200 1.783e+10 9879 6.397e+06 17170 6983 13590 429700 14.08 551.9 1.109e+06 206.4 32890 32510 385200 59810 51860 25.18 92390 5.589e+06 12650 7673 2.047e+08 1022 35550 97.38 0.1367 55.71 39.73
1020 1.293e+07 5.945e+07 362.3 114.6 114.7 6676 2.688e+06 2.896e+08 5.525e+06 5.441e+06 1.868e+06 225200 1.493e+10 12480 5.697e+06 21230 10100 12550 348600 14.58 590.7 864100 279.6 26870 28490 307300 45570 40830 21.56 75340 4.414e+06 9547 5744 1.708e+08 1275 31580 120.2 0.1143 72.49 57.2
1030 1.108e+07 5.053e+07 420 116.6 118.1 6811 2.282e+06 2.508e+08 4.541e+06 4.642e+06 1.526e+06 268400 1.251e+10 15080 5.046e+06 25190 14120 11570 282800 15.24 641.8 673000 368.4 21900 24900 245100 34610 32100 19.55 61550 3.486e+06 7180 4285 1.426e+08 1517 27890 142.2 0.1002 90.62 79.57
1040 9.519e+06 4.305e+07 498.6 118.7 121.6 6952 1.953e+06 2.179e+08 3.741e+06 3.961e+06 1.248e+06 306900 1.05e+10 17510 4.448e+06 28880 19070 10680 229400 16.01 712.7 524400 469.9 17820 21690 195500 26240 25210 18.95 50430 2.754e+06 5390 3189 1.192e+08 1731 24520 162.6 0.09284 109 106.9
1050 8.193e+06 3.679e+07 608.2 121 125.4 7103 1.688e+06 1.899e+08 3.092e+06 3.382e+06 1.024e+06 338500 8.833e+09 19630 3.905e+06 32190 24890 9849 186200 16.82 812.1 409200 579.7 14470 18850 156100 19890 19780 19.56 41460 2.18e+06 4046 2370 9.986e+07 1904 21460 180.7 0.09099 126.4 138.7
1060 7.069e+06 3.153e+07 757.4 123.5 129.4 7265 1.474e+06 1.662e+08 2.563e+06 2.889e+06 841600 362200 7.444e+09 21330 3.417e+06 35070 31420 9087 151300 17.6 948.3 320100 691.6 11730 16320 124800 15090 15520 21.12 34250 1.73e+06 3041 1760 8.38e+07 2032 18710 196.2 0.09346 141.9 174.1
1070 6.113e+06 2.712e+07 952.8 126.1 133.7 7438 1.3e+06 1.459e+08 2.133e+06 2.47e+06 693900 377900 6.286e+09 22580 2.981e+06 37470 38420 8387 123000 18.31 1128 251200 798.8 9504 14080 99880 11470 12170 23.39 28430 1.377e+06 2291 1308 7.046e+07 2113 16270 208.7 0.09917 154.7 211.7
1080 5.298e+06 2.341e+07 1198 128.8 138.2 7622 1.157e+06 1.285e+08 1.783e+06 2.115e+06 574000 386100 5.321e+09 23370 2.596e+06 39350 45620 7744 100100 18.93 1355 197900 894.8 7693 12110 80110 8747 9550 26.08 23750 1.101e+06 1732 973.1 5.938e+07 2150 14110 218.3 0.1071 164.4 250
1090 4.604e+06 2.028e+07 1493 131.4 143.1 7813 1.038e+06 1.137e+08 1.496e+06 1.813e+06 476400 387600 4.515e+09 23720 2.257e+06 40700 52660 7154 81640 19.43 1629 156500 973.9 6223 10380 64380 6690 7495 28.89 19960 884300 1315 725.5 5.015e+07 2151 12220 224.7 0.116 170.7 287.1
1100 4.01e+06 1.764e+07 1835 133.7 148.3 8008 938100 1.009e+08 1.262e+06 1.556e+06 396800 383700 3.84e+09 23670 1.96e+06 41500 59260 6614 66660 19.82 1943 124300 1032 5033 8862 51860 5137 5885 31.51 16880 713800 1004 542.2 4.246e+07 2120 10580 228 0.1247 173.7 321.3
1110 3.5e+06 1.541e+07 2214 135.8 153.8 8201 852800 8.989e+07 1.068e+06 1.338e+06 331600 375300 3.273e+09 23300 1.701e+06 41780 65120 6117 54510 20.1 2285 99050 1068 4070 7540 41870 3960 4622 33.68 14380 579100 769.3 406.2 3.603e+07 2066 9144 228.4 0.1322 173.7 351.3
1120 3.062e+06 1.35e+07 2618 137.4 159.6 8378 778600 8.03e+07 907700 1.152e+06 277900 363500 2.795e+09 22650 1.475e+06 41510 70000 5658 44600 20.27 2636 79120 1079 3290 6388 33850 3062 3629 35.4 12320 472000 592.1 305.1 3.062e+07 1992 7898 225.8 0.1386 171.1 375.7
1130 2.681e+06 1.187e+07 3029 138.5 165.5 8524 712800 7.187e+07 773400 991400 233300 348800 2.388e+09 21770 1.278e+06 40730 73710 5230 36490 20.33 2972 63280 1068 2656 5388 27400 2374 2847 36.86 10610 386200 457.2 229.5 2.604e+07 1903 6812 220.4 0.1444 166.2 393.6
1140 2.352e+06 1.048e+07 3427 139.1 171.6 8629 653700 6.444e+07 660500 853600 196200 332100 2.042e+09 20740 1.105e+06 39470 76190 4830 29850 20.29 3270 50630 1037 2141 4523 22190 1844 2231 38.12 9188 317200 354 172.9 2.216e+07 1803 5868 212.5 0.15 159.6 404.8
1150 2.066e+06 9.282e+06 3795 139 177.8 8685 600300 5.787e+07 565500 735200 165300 314200 1.747e+09 19600 955200 37820 77480 4458 24410 20.16 3510 40510 989.6 1725 3783 17990 1436 1747 39.13 7993 261400 274.9 130.5 1.887e+07 1698 5050 202.6 0.1548 151.6 409.7
1160 1.817e+06 8.256e+06 4119 138.1 184.2 8689 551900 5.207e+07 485300 633600 139500 295800 1.496e+09 18410 825400 35870 77700 4113 19960 19.94 3682 32410 930.4 1389 3153 14600 1121 1367 39.82 6986 216300 214 98.64 1.608e+07 1591 4345 191.1 0.1587 142.8 408.8
1170 1.602e+06 7.374e+06 4388 136.6 190.7 8638 507800 4.693e+07 417300 546400 118000 277400 1.283e+09 17200 713100 33690 76970 3794 16330 19.63 3778 25920 863.5 1118 2620 11860 876.4 1069 40.16 6135 179600 166.9 74.71 1.372e+07 1485 3738 178.6 0.1613 133.5 403
1180 1.415e+06 6.617e+06 4596 134.4 197.3 8534 467500 4.237e+07 359600 471500 99900 259200 1.101e+09 16010 616200 31380 75460 3500 13360 19.25 3801 20710 792.4 900.3 2171 9646 686.4 835.4 40.19 5410 149600 130.5 56.69 1.171e+07 1381 3216 165.5 0.1628 124 393.2
1190 1.252e+06 5.964e+06 4740 131.6 204 8378 430600 3.832e+07 310500 407100 84720 241700 9.451e+08 14850 532500 28990 73320 3228 10940 18.78 3756 16530 720.3 724.7 1795 7853 538.4 652.8 39.93 4789 125000 102.1 43.08 1.001e+07 1282 2767 152.2 0.1631 114.6 380.2
1200 1.11e+06 5.402e+06 4822 128.3 210.9 8177 396800 3.47e+07 268500 351700 71950 224900 8.123e+08 13740 460400 26600 70690 2978 8954 18.23 3652 13180 649.3 583.4 1481 6399 422.8 509.9 39.41 4255 104700 80.01 32.79 8.557e+06 1187 2382 138.9 0.1623 105.3 364.8
1210 986800 4.916e+06 4846 124.7 217.9 7935 365700 3.147e+07 232600 304000 61190 209000 6.987e+08 12690 398300 24260 67720 2747 7333 17.6 3502 10500 581.3 469.7 1221 5219 332.3 398.2 38.65 3793 87940 62.74 24.99 7.324e+06 1098 2052 126 0.1605 96.42 347.8
1220 878900 4.495e+06 4818 120.7 225 7661 337100 2.858e+07 201700 262900 52100 194000 6.015e+08 11710 344700 21990 64520 2535 6007 16.89 3317 8352 517.3 378.2 1004 4261 261.4 310.9 37.69 3392 74040 49.23 19.07 6.273e+06 1014 1768 113.7 0.1578 87.95 329.8
1230 784700 4.13e+06 4747 116.7 232.4 7362 310900 2.599e+07 175200 227500 44420 179900 5.183e+08 10790 298600 19840 61200 2340 4923 16.13 3110 6639 458.2 304.6 825.3 3481 205.7 242.7 36.56 3041 62480 38.64 14.57 5.378e+06 935.8 1524 102.1 0.1542 79.98 311.3
1240 702300 3.814e+06 4639 112.5 239.9 7043 286700 2.366e+07 152400 197000 37910 166800 4.469e+08 9940 258700 17820 57820 2160 4036 15.32 2888 5272 404.1 245.5 677.7 2847 162 189.5 35.3 2733 52820 30.33 11.14 4.615e+06 863.3 1315 91.26 0.15 72.54 292.7
1250 630200 3.538e+06 4503 108.4 247.5 6713 264500 2.156e+07 132600 170700 32390 154600 3.857e+08 9154 224400 15950 54460 1995 3310 14.46 2662 4184 355.3 197.9 556.1 2330 127.6 147.9 33.93 2462 44740 23.81 8.527 3.963e+06 796.2 1136 81.28 0.1451 65.64 274.4
1260 566900 3.297e+06 4346 104.4 255.2 6376 244100 1.968e+07 115600 147900 27700 143200 3.331e+08 8429 194800 14230 51170 1844 2716 13.58 2438 3318 311.5 159.6 456 1908 100.6 115.5 32.48 2223 37950 18.7 6.533 3.405e+06 734.2 981.2 72.16 0.1398 59.27 256.6
1270 511300 3.087e+06 4175 100.5 262.7 6037 225400 1.797e+07 100900 128300 23710 132700 2.879e+08 7762 169200 12660 47970 1705 2230 12.69 2220 2630 272.5 128.7 373.9 1564 79.29 90.16 30.98 2010 32250 14.68 5.01 2.929e+06 677.1 848.5 63.88 0.1341 53.44 239.4
1280 462500 2.903e+06 3993 96.82 269.9 5702 208100 1.644e+07 88080 111300 20320 123000 2.491e+08 7150 147100 11230 44900 1577 1832 11.81 2012 2084 238 103.9 306.5 1283 62.52 70.42 29.43 1821 27440 11.52 3.845 2.521e+06 624.5 734.3 56.42 0.1281 48.1 223
1290 419500 2.741e+06 3807 93.31 276.5 5373 192200 1.504e+07 76990 96680 17430 114000 2.157e+08 6589 128000 9947 41970 1460 1506 10.93 1817 1650 207.5 83.91 251.2 1054 49.31 55.01 27.87 1653 23380 9.046 2.953 2.172e+06 576.1 635.9 49.73 0.1219 43.25 207.5
1300 381600 2.599e+06 3619 90 282.2 5053 177600 1.378e+07 67360 83990 14960 105800 1.869e+08 6074 111400 8794 39200 1352 1239 10.08 1635 1307 180.8 67.81 205.9 865.6 38.9 42.99 26.31 1502 19940 7.101 2.27 1.873e+06 531.7 551.2 43.76 0.1156 38.84 192.9
1310 348100 2.473e+06 3433 86.87 287 4745 164200 1.264e+07 58980 73010 12850 98100 1.621e+08 5602 97080 7764 36580 1253 1019 9.266 1467 1035 157.5 54.83 168.8 711.7 30.7 33.61 24.76 1367 17030 5.574 1.747 1.616e+06 490.9 478.2 38.45 0.1092 34.85 179.1
1320 318500 2.362e+06 3251 83.89 290.5 4449 151800 1.16e+07 51690 63510 11050 91040 1.406e+08 5170 84670 6846 34120 1161 839.4 8.487 1314 819.6 137 44.36 138.4 585.7 24.23 26.29 23.24 1245 14570 4.375 1.345 1.396e+06 453.4 415.1 33.74 0.1029 31.25 166.3
1330 292200 2.263e+06 3074 81.03 292.7 4168 140500 1.065e+07 45340 55270 9515 84520 1.222e+08 4774 73900 6030 31810 1077 691.7 7.751 1175 649.2 119.2 35.92 113.5 482.3 19.13 20.57 21.75 1136 12470 3.434 1.036 1.206e+06 418.9 360.7 29.59 0.09654 28 154.3
1340 269000 2.175e+06 2904 78.28 293.4 3901 130000 9.795e+06 39800 48140 8197 78510 1.062e+08 4410 64550 5308 29650 1000 570.4 7.06 1049 514.2 103.7 29.1 93.18 397.5 15.11 16.11 20.31 1037 10680 2.696 0.7991 1.043e+06 387.3 313.7 25.92 0.09034 25.08 143.2
1350 248300 2.096e+06 2740 75.6 292.5 3648 120400 9.011e+06 34960 41950 7068 72960 9.237e+07 4077 56430 4670 27640 928.8 470.7 6.417 936 407.5 90.23 23.59 76.5 327.9 11.94 12.62 18.91 947.7 9162 2.116 0.6167 903300 358.2 273 22.7 0.08429 22.46 132.8
1360 229900 2.025e+06 2584 72.97 290.2 3410 111500 8.296e+06 30740 36580 6099 67830 8.042e+07 3771 49370 4106 25760 863.2 388.7 5.82 834.2 323 78.51 19.14 62.84 270.7 9.434 9.89 17.57 867 7866 1.662 0.4763 782600 331.5 237.7 19.87 0.07842 20.11 123.3
1370 213500 1.962e+06 2437 70.38 286.5 3187 103300 7.644e+06 27050 31920 5267 63100 7.007e+07 3490 43230 3610 24020 802.6 321.2 5.269 743 256.1 68.32 15.54 51.65 223.6 7.459 7.758 16.29 793.9 6759 1.305 0.3682 678500 306.9 207.2 17.39 0.07276 18 114.4
1380 198800 1.904e+06 2296 67.81 281.5 2977 95780 7.047e+06 23810 27870 4552 58730 6.11e+07 3232 37880 3172 22390 746.8 265.7 4.764 661.5 203.2 59.48 12.63 42.47 184.9 5.901 6.09 15.06 727.5 5813 1.025 0.2849 588800 284.3 180.8 15.21 0.06732 16.11 106.1
1390 185700 1.852e+06 2164 65.26 275.4 2781 88840 6.502e+06 20980 24350 3938 54690 5.331e+07 2995 33220 2788 20880 695.2 219.9 4.301 588.9 161.3 51.8 10.27 34.95 153 4.67 4.784 13.9 667.3 5004 0.8058 0.2206 511300 263.6 157.8 13.31 0.06213 14.42 98.53
1400 173900 1.805e+06 2040 62.73 268.2 2598 82440 6.003e+06 18500 21290 3409 50950 4.656e+07 2777 29150 2450 19480 647.5 182.2 3.879 524.1 128.1 45.13 8.358 28.78 126.7 3.698 3.761 12.8 612.5 4311 0.6335 0.1709 444300 244.4 137.9 11.64 0.05719 12.91 91.49
1410 163400 1.762e+06 1922 60.21 260.2 2427 76530 5.545e+06 16330 18630 2953 47490 4.069e+07 2576 25600 2153 18180 603.4 151 3.496 466.5 101.8 39.34 6.808 23.72 105 2.93 2.959 11.76 562.6 3718 0.4983 0.1326 386500 226.8 120.5 10.18 0.05252 11.56 84.98
1420 153900 1.722e+06 1812 57.71 251.4 2268 71080 5.126e+06 14420 16310 2561 44290 3.558e+07 2391 22500 1893 16970 562.6 125.3 3.148 415.2 80.99 34.31 5.55 19.56 87.13 2.323 2.33 10.79 517.1 3208 0.3921 0.1029 336400 210.5 105.5 8.912 0.04811 10.36 78.96
1430 145400 1.686e+06 1708 55.23 242.2 2119 66050 4.741e+06 12740 14290 2222 41330 3.114e+07 2220 19790 1664 15840 524.9 104 2.833 369.6 64.45 29.94 4.528 16.14 72.34 1.843 1.836 9.873 475.6 2771 0.3087 0.08 293000 195.5 92.34 7.8 0.04396 9.285 73.39
1440 137700 1.652e+06 1611 52.79 232.6 1981 61410 4.387e+06 11270 12520 1930 38580 2.728e+07 2063 17420 1463 14800 490 86.47 2.548 329.1 51.33 26.14 3.698 13.33 60.11 1.463 1.448 9.018 437.8 2395 0.2432 0.06222 255400 181.7 80.91 6.829 0.04009 8.327 68.25
1450 130800 1.621e+06 1519 50.38 222.8 1852 57110 4.062e+06 9968 10990 1677 36040 2.391e+07 1918 15340 1287 13830 457.6 71.92 2.292 293.2 40.92 22.84 3.022 11.02 49.99 1.162 1.143 8.221 403.2 2072 0.1917 0.04845 222800 169 70.95 5.98 0.03647 7.474 63.49
1460 124500 1.592e+06 1433 48.02 212.8 1732 53140 3.763e+06 8827 9644 1459 33680 2.097e+07 1784 13520 1133 12930 427.5 59.87 2.06 261.2 32.64 19.97 2.472 9.118 41.61 0.924 0.9032 7.48 371.6 1794 0.1512 0.03775 194500 157.2 62.26 5.239 0.03311 6.713 59.08
1470 118800 1.565e+06 1353 45.72 202.8 1621 49470 3.488e+06 7822 8472 1269 31480 1.841e+07 1660 11930 997.1 12090 399.7 49.88 1.852 232.9 26.06 17.47 2.024 7.549 34.67 0.7351 0.7143 6.794 342.6 1554 0.1193 0.02945 170000 146.3 54.68 4.592 0.03 6.034 55.01
1480 113600 1.54e+06 1277 43.47 192.8 1517 46080 3.235e+06 6935 7447 1106 29450 1.617e+07 1546 10530 878.1 11310 373.8 41.6 1.664 207.7 20.82 15.29 1.659 6.256 28.91 0.5853 0.5655 6.16 316.1 1348 0.09424 0.023 148600 136.2 48.05 4.026 0.02713 5.43 51.24
1490 108900 1.517e+06 1206 41.29 183.1 1420 42930 3.002e+06 6154 6551 963.9 27560 1.422e+07 1440 9301 773.6 10590 349.8 34.72 1.496 185.3 16.65 13.39 1.36 5.188 24.12 0.4664 0.4481 5.576 291.8 1170 0.07449 0.01798 130000 126.9 42.26 3.531 0.02448 4.891 47.74
1500 104600 1.494e+06 1140 39.18 173.5 1330 40020 2.787e+06 5464 5766 840.8 25800 1.251e+07 1342 8221 681.8 9914 327.4 29 1.344 165.4 13.33 11.74 1.117 4.307 20.15 0.372 0.3554 5.039 269.5 1016 0.05892 0.01407 113800 118.3 37.19 3.099 0.02206 4.41 44.51
1510 100700 1.473e+06 1077 37.14 164.2 1246 37330 2.588e+06 4854 5079 734 24160 1.101e+07 1251 7272 601.3 9287 306.7 24.24 1.208 147.7 10.68 10.29 0.9177 3.578 16.85 0.2969 0.2822 4.547 249.1 882.8 0.04665 0.01102 99750 110.3 32.75 2.721 0.01984 3.982 41.51
1520 97100 1.453e+06 1019 35.18 155.2 1168 34830 2.405e+06 4316 4476 641.2 22640 9.698e+06 1167 6436 530.5 8703 287.4 20.28 1.086 131.9 8.563 9.034 0.7548 2.975 14.09 0.2372 0.2242 4.096 230.3 767.9 0.03696 0.008641 87460 102.9 28.86 2.39 0.01781 3.6 38.73
1530 93830 1.434e+06 963.3 33.3 146.5 1095 32510 2.236e+06 3839 3948 560.6 21230 8.549e+06 1090 5701 468.2 8160 269.4 16.99 0.9766 117.9 6.873 7.934 0.6213 2.476 11.8 0.1896 0.1784 3.685 213.1 668.4 0.0293 0.006783 76750 96.04 25.45 2.1 0.01597 3.259 36.15
1540 90830 1.416e+06 911.5 31.5 138.1 1027 30360 2.08e+06 3418 3484 490.5 19910 7.541e+06 1017 5053 413.5 7653 252.6 14.24 0.8783 105.5 5.522 6.972 0.512 2.063 9.893 0.1518 0.1421 3.311 197.2 582.2 0.02326 0.005331 67390 89.68 22.46 1.847 0.01429 2.955 33.76
1550 88080 1.398e+06 862.8 29.78 130.1 963.8 28360 1.935e+06 3044 3077 429.4 18680 6.656e+06 950.4 4481 365.3 7181 237 11.95 0.79 94.38 4.441 6.131 0.4222 1.72 8.3 0.1216 0.1133 2.971 182.6 507.5 0.01847 0.004194 59210 83.78 19.84 1.625 0.01278 2.683 31.54
1560 85550 1.382e+06 816.9 28.14 122.5 904.8 26500 1.801e+06 2713 2719 376.2 17530 5.879e+06 888.3 3977 323 6741 222.5 10.03 0.7108 84.5 3.574 5.395 0.3485 1.435 6.968 0.09744 0.09037 2.662 169.2 442.7 0.01469 0.003303 52060 78.3 17.53 1.43 0.01141 2.44 29.48
1570 83230 1.366e+06 773.9 26.58 115.3 849.7 24780 1.677e+06 2420 2405 329.8 16460 5.196e+06 830.6 3531 285.6 6330 208.9 8.427 0.6397 75.69 2.879 4.75 0.2879 1.198 5.855 0.07816 0.07217 2.383 156.8 386.4 0.01168 0.002603 45810 73.21 15.5 1.26 0.01017 2.223 27.56
1580 81080 1.351e+06 733.4 25.1 108.4 798.3 23180 1.563e+06 2159 2127 289.3 15470 4.595e+06 777 3138 252.8 5947 196.3 7.085 0.5759 67.83 2.32 4.185 0.238 1.002 4.922 0.06274 0.05768 2.13 145.5 337.5 0.009296 0.002053 40330 68.49 13.71 1.11 0.009051 2.029 25.78
1590 79100 1.336e+06 695.2 23.69 101.9 750.3 21700 1.457e+06 1928 1883 253.9 14540 4.066e+06 727.1 2790 223.8 5590 184.5 5.961 0.5186 60.82 1.872 3.689 0.1969 0.8377 4.142 0.0504 0.04614 1.902 135 295 0.007404 0.001621 35530 64.09 12.14 0.9782 0.008046 1.856 24.13
1600 78760 1.324e+06 659.7 22.38 95.84 705.8 20320 1.358e+06 1721 1666 222.7 13670 3.598e+06 680.9 2479 198 5258 173.5 5.005 0.4669 54.52 1.504 3.25 0.1624 0.7002 3.477 0.04032 0.03675 1.697 125.3 257.6 0.005873 0.001275 31300 60.02 10.74 0.8617 0.00715 1.73 22.6


==> rawfigs/src/data/densities_temperature.dat <==
#km cm^-3 cm^-3 cm^-3 cm^-3 K K
Altitude N2 DN2 CH4 DCH4 Temperature DTemperature
600 1.60E+13 5.51E+11 2.30E+11 5.75E+09 185 6.475
610 1.38E+13 4.75E+11 1.98E+11 4.96E+09 182 6.37
620 1.19E+13 4.09E+11 1.71E+11 4.27E+09 179.56 6.2846
630 1.02E+13 3.52E+11 1.47E+11 3.67E+09 177.19 6.2017
640 8.81E+12 3.03E+11 1.26E+11 3.16E+09 174.82 6.1187
650 7.58E+12 2.60E+11 1.09E+11 2.71E+09 172.45 6.0358
660 6.51E+12 2.24E+11 9.32E+10 2.33E+09 170.02 5.9508
670 5.59E+12 1.92E+11 7.99E+10 2.00E+09 167.6 5.8659
680 4.79E+12 1.65E+11 6.85E+10 1.71E+09 165.17 5.7809
690 4.11E+12 1.41E+11 5.87E+10 1.47E+09 162.74 5.6958
700 3.52E+12 1.21E+11 5.02E+10 1.26E+09 160.3 5.6106
710 3.01E+12 1.04E+11 4.30E+10 1.07E+09 157.87 5.5255
720 2.57E+12 8.85E+10 3.67E+10 9.18E+08 155.48 5.4418
730 2.20E+12 7.56E+10 3.13E+10 7.84E+08 153.09 5.3582
740 1.88E+12 6.45E+10 2.67E+10 6.68E+08 150.7 5.2745
750 1.60E+12 5.50E+10 2.28E+10 5.70E+08 148.4 5.1939
760 1.36E+12 4.69E+10 1.94E+10 4.85E+08 146.09 5.1133
770 1.16E+12 3.98E+10 1.65E+10 4.12E+08 143.79 5.0327
780 9.85E+11 3.39E+10 1.40E+10 3.50E+08 141.62 4.9568
790 8.36E+11 2.87E+10 1.19E+10 2.97E+08 139.46 4.881
800 7.09E+11 2.44E+10 1.01E+10 2.52E+08 137.29 4.8052
810 6.00E+11 2.06E+10 8.54E+09 2.14E+08 135.31 4.7359
820 5.07E+11 1.74E+10 7.24E+09 1.81E+08 133.33 4.6665
830 4.29E+11 1.47E+10 6.13E+09 1.53E+08 131.35 4.5972
840 3.62E+11 1.24E+10 5.19E+09 1.30E+08 129.6 4.5361
850 3.05E+11 1.05E+10 4.39E+09 1.10E+08 127.86 4.475
860 2.57E+11 8.82E+09 3.71E+09 9.28E+07 126.11 4.4139
870 2.16E+11 7.41E+09 3.14E+09 7.86E+07 124.65 4.3626
880 1.81E+11 6.23E+09 2.66E+09 6.65E+07 123.18 4.3114
890 1.52E+11 5.23E+09 2.25E+09 5.64E+07 121.72 4.2602
900 1.28E+11 4.38E+09 1.91E+09 4.78E+07 120.59 4.2205
910 1.07E+11 3.67E+09 1.62E+09 4.05E+07 119.45 4.1809
920 8.94E+10 3.07E+09 1.38E+09 3.44E+07 118.32 4.1412
930 7.48E+10 2.57E+09 1.17E+09 2.92E+07 117.57 4.1148
940 6.25E+10 2.15E+09 9.94E+08 2.49E+07 116.81 4.0885
950 5.23E+10 1.80E+09 8.47E+08 2.12E+07 116.06 4.0621
960 4.37E+10 1.50E+09 7.22E+08 1.81E+07 115.73 4.0506
970 3.65E+10 1.26E+09 6.17E+08 1.54E+07 115.4 4.039
980 3.05E+10 1.05E+09 5.28E+08 1.32E+07 115.07 4.0274
990 2.55E+10 8.77E+08 4.53E+08 1.13E+07 115.22 4.0326
1000 2.13E+10 7.33E+08 3.89E+08 8.54E+06 115.36 4.0377
1010 1.78E+10 6.13E+08 3.35E+08 8.30E+06 115.51 4.0429
1020 1.49E+10 5.13E+08 2.90E+08 7.59E+06 116.04 3.9889
1030 1.25E+10 4.58E+08 2.51E+08 7.05E+06 116.56 4.2643
1040 1.05E+10 4.02E+08 2.18E+08 1.06E+06 117.09 4.4879
1050 8.83E+09 3.63E+08 1.90E+08 1.01E+06 117.7 4.8344
1060 7.44E+09 2.50E+07 1.66E+08 9.61E+05 118.3 0.39718
1070 6.29E+09 2.23E+07 1.46E+08 9.18E+05 118.91 0.42248
1080 5.32E+09 2.00E+07 1.29E+08 8.72E+05 119.27 0.44846
1090 4.52E+09 1.81E+07 1.14E+08 8.22E+05 119.64 0.4807
1100 3.84E+09 1.67E+07 1.01E+08 7.77E+05 120 0.52228
1110 3.27E+09 1.54E+07 8.99E+07 7.41E+05 120 0.56528
1120 2.80E+09 1.44E+07 8.03E+07 7.00E+05 119.99 0.61915
1130 2.39E+09 1.34E+07 7.19E+07 6.71E+05 119.99 0.67533
1140 2.04E+09 1.26E+07 6.44E+07 6.38E+05 120 0.74031
1150 1.75E+09 1.18E+07 5.79E+07 6.04E+05 120 0.81366
1160 1.50E+09 1.10E+07 5.21E+07 5.80E+05 120.01 0.88415
1170 1.28E+09 1.03E+07 4.69E+07 5.52E+05 120.01 0.9647
1180 1.10E+09 9.57E+06 4.24E+07 5.29E+05 120 1.0433
1190 9.45E+08 8.95E+06 3.83E+07 5.09E+05 120 1.1365
1200 8.12E+08 8.29E+06 3.47E+07 4.90E+05 119.98 1.2241
1210 6.99E+08 7.66E+06 3.15E+07 4.83E+05 119.97 1.3152
1220 6.02E+08 7.15E+06 2.86E+07 4.76E+05 119.95 1.4249
1230 5.18E+08 6.64E+06 2.60E+07 4.70E+05 119.91 1.5373
1240 4.47E+08 6.17E+06 2.37E+07 4.65E+05 119.88 1.6548
1250 3.86E+08 5.76E+06 2.16E+07 4.55E+05 119.84 1.7887
1260 3.33E+08 5.38E+06 1.97E+07 4.45E+05 119.79 1.9333
1270 2.88E+08 5.06E+06 1.80E+07 4.37E+05 119.75 2.1044
1280 2.49E+08 4.77E+06 1.64E+07 4.15E+05 119.7 2.2903
1290 2.16E+08 4.45E+06 1.50E+07 4.10E+05 119.64 2.4682
1300 1.87E+08 2.60E+06 1.38E+07 3.91E+05 119.59 1.6623
1310 1.62E+08 1.08E+06 1.26E+07 3.89E+05 119.53 0.79865
1320 1.41E+08 5.97E+05 1.16E+07 3.66E+05 119.47 0.50738
1330 1.22E+08 5.59E+05 1.07E+07 3.57E+05 119.4 0.54621
1340 1.06E+08 5.23E+05 9.80E+06 3.45E+05 119.34 0.58821
1350 9.24E+07 4.91E+05 9.01E+06 3.32E+05 119.27 0.6344
1360 8.04E+07 4.59E+05 8.30E+06 3.04E+05 119.21 0.68053
1370 7.01E+07 4.30E+05 7.64E+06 3.02E+05 119.14 0.73193
1380 6.11E+07 4.06E+05 7.05E+06 2.86E+05 119.07 0.7904
1390 5.33E+07 3.80E+05 6.50E+06 3.25E+05 119 0.84799
1400 4.66E+07 3.58E+05 6.00E+06 3.00E+05 118.93 0.91345
1410 4.07E+07 3.35E+05 5.55E+06 2.77E+05 118.86 0.97943
1420 3.56E+07 3.17E+05 5.13E+06 2.56E+05 118.8 1.0584
1430 3.11E+07 2.96E+05 4.74E+06 2.37E+05 118.73 1.1299
1440 2.73E+07 2.80E+05 4.39E+06 2.19E+05 118.67 1.2165
1450 2.39E+07 2.64E+05 4.06E+06 2.03E+05 118.6 1.3086
1460 2.10E+07 2.46E+05 3.76E+06 1.88E+05 118.54 1.3896
1470 1.84E+07 2.27E+05 3.49E+06 1.74E+05 118.48 1.4626
1480 1.62E+07 2.15E+05 3.24E+06 1.62E+05 118.42 1.5726
1490 1.42E+07 2.02E+05 3.00E+06 1.50E+05 118.36 1.6791
1500 1.25E+07 1.89E+05 2.79E+06 1.39E+05 118.31 1.7831
1510 1.10E+07 1.75E+05 2.59E+06 1.29E+05 118.26 1.8752
1520 9.70E+06 1.63E+05 2.41E+06 1.20E+05 118.21 1.9891
1530 8.55E+06 1.51E+05 2.24E+06 1.12E+05 118.17 2.0883
1540 7.54E+06 1.41E+05 2.08E+06 1.04E+05 118.13 2.2162
1550 6.66E+06 1.32E+05 1.94E+06 96750 118.09 2.3482
1560 5.88E+06 1.24E+05 1.80E+06 90050 118.07 2.4943
1570 5.20E+06 1.17E+05 1.68E+06 83850 118.04 2.6517
1580 4.60E+06 1.08E+05 1.56E+06 78150 118.02 2.7718
1590 4.07E+06 1.01E+05 1.46E+06 72850 118.01 2.934
1600 3.60E+06 95395 1.36E+06 67900 118.01 3.1288


==> rawfigs/src/data/methane_mixing_ratio.dat <==
#Altitude profiles of methane mixing ratio for Plessis et al paper
#alt(km)INMS mixingINMS mixing errorNominal mixing ratio+7% binary-7% binary
alt  INMS dINMS Nominal plus-seven minus-seven
0.00000       0.0000000       0.0000000    0.0140000    0.0140000    0.0140000
10.0000       0.0000000       0.0000000    0.0140000    0.0140000    0.0140000
20.0000       0.0000000       0.0000000    0.0140000    0.0140000    0.0140000
30.0000       0.0000000       0.0000000    0.0140000    0.0140000    0.0140000
40.0000       0.0000000       0.0000000    0.0140000    0.0140000    0.0140000
50.0000       0.0000000       0.0000000    0.0140000    0.0140000    0.0140000
60.0000       0.0000000       0.0000000    0.0140000    0.0140000    0.0140000
70.0000       0.0000000       0.0000000    0.0140001    0.0140001    0.0140000
80.0000       0.0000000       0.0000000    0.0140001    0.0140001    0.0140001
90.0000       0.0000000       0.0000000    0.0140001    0.0140001    0.0140001
100.000       0.0000000       0.0000000    0.0140001    0.0140001    0.0140001
110.000       0.0000000       0.0000000    0.0140001    0.0140001    0.0140001
120.000       0.0000000       0.0000000    0.0140001    0.0140001    0.0140001
130.000       0.0000000       0.0000000    0.0140001    0.0140001    0.0140001
140.000       0.0000000       0.0000000    0.0140001    0.0140002    0.0140001
150.000       0.0000000       0.0000000    0.0140002    0.0140002    0.0140002
160.000       0.0000000       0.0000000    0.0140002    0.0140002    0.0140002
170.000       0.0000000       0.0000000    0.0140002    0.0140002    0.0140002
180.000       0.0000000       0.0000000    0.0140002    0.0140003    0.0140002
190.000       0.0000000       0.0000000    0.0140003    0.0140003    0.0140002
200.000       0.0000000       0.0000000    0.0140003    0.0140003    0.0140003
210.000       0.0000000       0.0000000    0.0140003    0.0140003    0.0140003
220.000       0.0000000       0.0000000    0.0140004    0.0140004    0.0140003
230.000       0.0000000       0.0000000    0.0140004    0.0140004    0.0140004
240.000       0.0000000       0.0000000    0.0140004    0.0140004    0.0140004
250.000       0.0000000       0.0000000    0.0140004    0.0140005    0.0140004
260.000       0.0000000       0.0000000    0.0140005    0.0140005    0.0140004
270.000       0.0000000       0.0000000    0.0140005    0.0140006    0.0140005
280.000       0.0000000       0.0000000    0.0140006    0.0140006    0.0140005
290.000       0.0000000       0.0000000    0.0140006    0.0140006    0.0140005
300.000       0.0000000       0.0000000    0.0140006    0.0140007    0.0140006
310.000       0.0000000       0.0000000    0.0140007    0.0140007    0.0140006
320.000       0.0000000       0.0000000    0.0140007    0.0140008    0.0140007
330.000       0.0000000       0.0000000    0.0140008    0.0140008    0.0140007
340.000       0.0000000       0.0000000    0.0140008    0.0140009    0.0140008
350.000       0.0000000       0.0000000    0.0140009    0.0140010    0.0140008
360.000       0.0000000       0.0000000    0.0140009    0.0140010    0.0140009
370.000       0.0000000       0.0000000    0.0140010    0.0140011    0.0140009
380.000       0.0000000       0.0000000    0.0140011    0.0140012    0.0140010
390.000       0.0000000       0.0000000    0.0140012    0.0140013    0.0140011
400.000       0.0000000       0.0000000    0.0140013    0.0140014    0.0140012
410.000       0.0000000       0.0000000    0.0140014    0.0140015    0.0140013
420.000       0.0000000       0.0000000    0.0140015    0.0140016    0.0140014
430.000       0.0000000       0.0000000    0.0140016    0.0140017    0.0140015
440.000       0.0000000       0.0000000    0.0140017    0.0140019    0.0140016
450.000       0.0000000       0.0000000    0.0140019    0.0140020    0.0140018
460.000       0.0000000       0.0000000    0.0140021    0.0140022    0.0140019
470.000       0.0000000       0.0000000    0.0140023    0.0140024    0.0140021
480.000       0.0000000       0.0000000    0.0140025    0.0140027    0.0140023
490.000       0.0000000       0.0000000    0.0140028    0.0140030    0.0140026
500.000       0.0000000       0.0000000    0.0140031    0.0140033    0.0140028
510.000       0.0000000       0.0000000    0.0140034    0.0140036    0.0140031
520.000       0.0000000       0.0000000    0.0140038    0.0140041    0.0140035
530.000       0.0000000       0.0000000    0.0140042    0.0140045    0.0140039
540.000       0.0000000       0.0000000    0.0140047    0.0140051    0.0140044
550.000       0.0000000       0.0000000    0.0140053    0.0140057    0.0140049
560.000       0.0000000       0.0000000    0.0140059    0.0140064    0.0140055
570.000       0.0000000       0.0000000    0.0140067    0.0140072    0.0140062
580.000       0.0000000       0.0000000    0.0140076    0.0140081    0.0140070
590.000       0.0000000       0.0000000    0.0140086    0.0140092    0.0140079
600.000       0.0000000       0.0000000    0.0140097    0.0140104    0.0140090
610.000       0.0000000       0.0000000    0.0140110    0.0140119    0.0140102
620.000       0.0000000       0.0000000    0.0140126    0.0140135    0.0140116
630.000       0.0000000       0.0000000    0.0140143    0.0140154    0.0140133
640.000       0.0000000       0.0000000    0.0140164    0.0140176    0.0140152
650.000       0.0000000       0.0000000    0.0140188    0.0140202    0.0140173
660.000       0.0000000       0.0000000    0.0140215    0.0140231    0.0140199
670.000       0.0000000       0.0000000    0.0140246    0.0140265    0.0140228
680.000       0.0000000       0.0000000    0.0140283    0.0140304    0.0140262
690.000       0.0000000       0.0000000    0.0140326    0.0140350    0.0140301
700.000       0.0000000       0.0000000    0.0140375    0.0140403    0.0140347
710.000       0.0000000       0.0000000    0.0140432    0.0140465    0.0140400
720.000       0.0000000       0.0000000    0.0140499    0.0140536    0.0140461
730.000       0.0000000       0.0000000    0.0140576    0.0140619    0.0140533
740.000       0.0000000       0.0000000    0.0140666    0.0140716    0.0140616
750.000       0.0000000       0.0000000    0.0140771    0.0140829    0.0140713
760.000       0.0000000       0.0000000    0.0140893    0.0140960    0.0140827
770.000       0.0000000       0.0000000    0.0141036    0.0141113    0.0140959
780.000       0.0000000       0.0000000    0.0141203    0.0141292    0.0141113
790.000       0.0000000       0.0000000    0.0141397    0.0141501    0.0141293
800.000       0.0000000       0.0000000    0.0141624    0.0141745    0.0141503
810.000       0.0000000       0.0000000    0.0141890    0.0142030    0.0141749
820.000       0.0000000       0.0000000    0.0142200    0.0142363    0.0142036
830.000       0.0000000       0.0000000    0.0142563    0.0142753    0.0142372
840.000       0.0000000       0.0000000    0.0142987    0.0143208    0.0142765
850.000       0.0000000       0.0000000    0.0143483    0.0143741    0.0143225
860.000       0.0000000       0.0000000    0.0144064    0.0144363    0.0143763
870.000       0.0000000       0.0000000    0.0144742    0.0145091    0.0144393
880.000       0.0000000       0.0000000    0.0145535    0.0145941    0.0145129
890.000       0.0000000       0.0000000    0.0146462    0.0146934    0.0145989
900.000       0.0000000       0.0000000    0.0147543    0.0148091    0.0146993
910.000       0.0000000       0.0000000    0.0148804    0.0149440    0.0148164
920.000       0.0000000       0.0000000    0.0150271    0.0151008    0.0149529
930.000       0.0000000       0.0000000    0.0151976    0.0152830    0.0151116
940.000       0.0000000       0.0000000    0.0153952    0.0154939    0.0152958
950.000       0.0000000       0.0000000    0.0156239    0.0157376    0.0155091
960.000       0.0000000       0.0000000    0.0158875    0.0160183    0.0157553
970.000       0.0000000       0.0000000    0.0161905    0.0163405    0.0160387
980.000       0.0000000       0.0000000    0.0165373    0.0167087    0.0163636
990.000       0.0000000       0.0000000    0.0169326    0.0171278    0.0167345
1000.00       0.0000000       0.0000000    0.0173812    0.0176027    0.0171562
1010.00       0.0000000       0.0000000    0.0178880    0.0181382    0.0176334
1020.00       0.0000000       0.0000000    0.0184579    0.0187394    0.0181709
1030.00       0.0000000       0.0000000    0.0190960    0.0194114    0.0187739
1040.00       0.0000000       0.0000000    0.0198070    0.0201589    0.0194470
1050.00       0.0000000       0.0000000    0.0205960    0.0209869    0.0201953
1060.00       0.0000000       0.0000000    0.0214675    0.0219002    0.0210233
1070.00       0.0000000       0.0000000    0.0224264    0.0229035    0.0219359
1080.00       0.0000000       0.0000000    0.0234773    0.0240014    0.0229377
1090.00       0.0000000       0.0000000    0.0246247    0.0251985    0.0240331
1100.00       0.0000000       0.0000000    0.0258733    0.0264995    0.0252268
1110.00       0.0000000       0.0000000    0.0272276    0.0279091    0.0265232
1120.00     0.025062118   4.8260256e-08    0.0286922    0.0294319    0.0279269
1130.00     0.026971532   6.2499378e-08    0.0302710    0.0310718    0.0294417
1140.00     0.029701582   8.4179006e-08    0.0319647    0.0328295    0.0310683
1150.00     0.032183569   1.1344007e-07    0.0337782    0.0347101    0.0328114
1160.00     0.035599512   1.5920284e-07    0.0357141    0.0367164    0.0346737
1170.00     0.038089130   2.0367511e-07    0.0377738    0.0388496    0.0366564
1180.00     0.039681304   2.3848536e-07    0.0399687    0.0411216    0.0387706
1190.00     0.043128794   3.2763581e-07    0.0423034    0.0435372    0.0410206
1200.00     0.046470777   4.2994025e-07    0.0447758    0.0460943    0.0434044
1210.00     0.048670253   5.3746117e-07    0.0473983    0.0488056    0.0459340
1220.00     0.051403612   6.7062770e-07    0.0501736    0.0516740    0.0486121
1230.00     0.055568032   8.6749865e-07    0.0530993    0.0546970    0.0514360
1240.00     0.058281412   1.0674616e-06    0.0561864    0.0578860    0.0544167
1250.00     0.060992663   1.3121994e-06    0.0594415    0.0612479    0.0575602
1260.00     0.063482147   1.6313201e-06    0.0628684    0.0647865    0.0608704
1270.00     0.068166992   2.1210329e-06    0.0664616    0.0684963    0.0643418
1280.00     0.072803426   2.7527451e-06    0.0702258    0.0723820    0.0679791
1290.00     0.076192901   3.4282395e-06    0.0741639    0.0764468    0.0717848
1300.00     0.076468866   3.9111065e-06    0.0782970    0.0807125    0.0757796
1310.00     0.084781713   5.5140887e-06    0.0826310    0.0851851    0.0799689
1320.00       0.0000000       0.0000000    0.0871202    0.0898175    0.0843087
1330.00       0.0000000       0.0000000    0.0918286    0.0946757    0.0888607
1340.00       0.0000000       0.0000000    0.0967009    0.0997027    0.0935715
1350.00       0.0000000       0.0000000     0.101793     0.104957    0.0984955
1360.00      0.10906985   5.9296741e-06     0.107053     0.110383     0.103582
1370.00      0.10977196   6.4704441e-06     0.112543     0.116047     0.108891
1380.00      0.12017728   9.0739565e-06     0.118145     0.121825     0.114307
1390.00      0.12387575   1.0069393e-05     0.123879     0.127740     0.119853
1400.00       0.0000000       0.0000000     0.129810     0.133858     0.125589
1410.00      0.13374751   1.4583580e-05     0.135884     0.140124     0.131464
1420.00      0.14036953   1.6670929e-05     0.142141     0.146577     0.137515
1430.00      0.14889532   2.2068840e-05     0.148523     0.153160     0.143687
1440.00      0.15614135   2.5078085e-05     0.155063     0.159905     0.150013
1450.00       0.0000000       0.0000000     0.161389     0.166431     0.156132
1460.00      0.16720519   3.5304953e-05     0.168149     0.173403     0.162671
1470.00      0.17118475   3.9070989e-05     0.174734     0.180194     0.169040
1480.00       0.0000000       0.0000000     0.181686     0.187365     0.175765
1490.00      0.18725477   5.3743554e-05     0.188067     0.193946     0.181937
1500.00      0.18557914   5.9196932e-05     0.194791     0.200881     0.188440
1510.00      0.21046479   8.0622377e-05     0.201171     0.207461     0.194612
1520.00      0.21180485   8.5494995e-05     0.207961     0.214463     0.201180
1530.00       0.0000000       0.0000000     0.214121     0.220817     0.207139
1540.00      0.23255399   0.00011982651     0.220694     0.227596     0.213496


==> rawfigs/src/data/optimized_Wilke.dat <==
alt T Wilke_N2_10000 dWilke_N2_10000 Wilke_N2_rel_10000 mod_N2_10000 dmod_N2_10000 mod_N2_rel_10000 Wilke_CH4_10000 dWilke_CH4_10000 Wilke_CH4_rel_10000 mod_CH4_10000 dmod_CH4_10000 mod_CH4_rel_10000 Wilke_N2_20000 dWilke_N2_20000 Wilke_N2_rel_20000 mod_N2_20000 dmod_N2_20000 mod_N2_rel_20000 Wilke_CH4_20000 dWilke_CH4_20000 Wilke_CH4_rel_20000 mod_CH4_20000 dmod_CH4_20000 mod_CH4_rel_20000 Wilke_N2_50000 dWilke_N2_50000 Wilke_N2_rel_50000 mod_N2_50000 dmod_N2_50000 mod_N2_rel_50000 Wilke_CH4_50000 dWilke_CH4_50000 Wilke_CH4_rel_50000 mod_CH4_50000 dmod_CH4_50000 mod_CH4_rel_50000 Wilke_N2_100000 dWilke_N2_100000 Wilke_N2_rel_100000 mod_N2_100000 dmod_N2_100000 mod_N2_rel_100000 Wilke_CH4_100000 dWilke_CH4_100000 Wilke_CH4_rel_100000 mod_CH4_100000 dmod_CH4_100000 mod_CH4_rel_100000 Wilke_N2_150000 dWilke_N2_150000 Wilke_N2_rel_150000 mod_N2_150000 dmod_N2_150000 mod_N2_rel_150000 Wilke_CH4_150000 dWilke_CH4_150000 Wilke_CH4_rel_150000 mod_CH4_150000 dmod_CH4_150000 mod_CH4_rel_150000 Wilke_N2_200000 dWilke_N2_200000 Wilke_N2_rel_200000 mod_N2_200000 dmod_N2_200000 mod_N2_rel_200000 Wilke_CH4_200000 dWilke_CH4_200000 Wilke_CH4_rel_200000 mod_CH4_200000 dmod_CH4_200000 mod_CH4_rel_200000 Wilke_N2_300000 dWilke_N2_300000 Wilke_N2_rel_300000 mod_N2_300000 dmod_N2_300000 mod_N2_rel_300000 Wilke_CH4_300000 dWilke_CH4_300000 Wilke_CH4_rel_300000 mod_CH4_300000 dmod_CH4_300000 mod_CH4_rel_300000 Wilke_N2_500000 dWilke_N2_500000 Wilke_N2_rel_500000 mod_N2_500000 dmod_N2_500000 mod_N2_rel_500000 Wilke_CH4_500000 dWilke_CH4_500000 Wilke_CH4_rel_500000 mod_CH4_500000 dmod_CH4_500000 mod_CH4_rel_500000 Wilke_N2_800000 dWilke_N2_800000 Wilke_N2_rel_800000 mod_N2_800000 dmod_N2_800000 mod_N2_rel_800000 Wilke_CH4_800000 dWilke_CH4_800000 Wilke_CH4_rel_800000 mod_CH4_800000 dmod_CH4_800000 mod_CH4_rel_800000 Wilke_N2_1000000 dWilke_N2_1000000 Wilke_N2_rel_1000000 mod_N2_1000000 dmod_N2_1000000 mod_N2_rel_1000000 Wilke_CH4_1000000 dWilke_CH4_1000000 Wilke_CH4_rel_1000000 mod_CH4_1000000 dmod_CH4_1000000 mod_CH4_rel_1000000 Wilke_N2_1500000 dWilke_N2_1500000 Wilke_N2_rel_1500000 mod_N2_1500000 dmod_N2_1500000 mod_N2_rel_1500000 Wilke_CH4_1500000 dWilke_CH4_1500000 Wilke_CH4_rel_1500000 mod_CH4_1500000 dmod_CH4_1500000 mod_CH4_rel_1500000 Wilke_N2_2000000 dWilke_N2_2000000 Wilke_N2_rel_2000000 mod_N2_2000000 dmod_N2_2000000 mod_N2_rel_2000000 Wilke_CH4_2000000 dWilke_CH4_2000000 Wilke_CH4_rel_2000000 mod_CH4_2000000 dmod_CH4_2000000 mod_CH4_rel_2000000
600 184.13 511611 26622.6 0.0520369 8.4819e+06 441372 0.0520369 241836 12584.4 0.0520369 243293 12660.2 0.0520369 511760 25750.4 0.0503173 8.48437e+06 426911 0.0503173 241906 12172.1 0.0503173 243364 12245.4 0.0503173 512051 25352.3 0.0495111 8.4892e+06 420310 0.0495111 242044 11983.9 0.0495111 243503 12056.1 0.0495111 512341 25622.5 0.0500107 8.494e+06 424791 0.0500107 242181 12111.6 0.0500107 243640 12184.6 0.0500107 512240 25503.1 0.0497875 8.49233e+06 422812 0.0497875 242133 12055.2 0.0497875 243593 12127.9 0.0497875 512120 25529.5 0.0498506 8.49035e+06 423248 0.0498506 242077 12067.7 0.0498506 243536 12140.4 0.0498506 512315 25539.9 0.0498519 8.49357e+06 423421 0.0498519 242169 12072.6 0.0498519 243628 12145.3 0.0498519 512215 25541.2 0.0498642 8.49192e+06 423443 0.0498642 242122 12073.2 0.0498642 243581 12145.9 0.0498642 512210 25554.8 0.0498914 8.49183e+06 423669 0.0498914 242119 12079.6 0.0498914 243578 12152.4 0.0498914 512014 25538.6 0.0498788 8.48858e+06 423400 0.0498788 242026 12072 0.0498788 243485 12144.7 0.0498788 511914 25466.9 0.0497483 8.48693e+06 422210 0.0497483 241979 12038.1 0.0497483 243437 12110.6 0.0497483 511984 25404.3 0.0496193 8.48808e+06 421172 0.0496193 242012 12008.5 0.0496193 243471 12080.8 0.0496193 
650 172.45 1.03289e+06 57469.7 0.0556398 1.71168e+07 952376 0.0556398 486865 27089.1 0.0556398 489791 27251.9 0.0556398 1.03319e+06 55568 0.0537832 1.71217e+07 920861 0.0537832 487005 26192.7 0.0537832 489932 26350.1 0.0537832 1.03382e+06 54683.6 0.0528947 1.71322e+07 906204 0.0528947 487304 25775.8 0.0528947 490232 25930.7 0.0528947 1.03445e+06 55263.8 0.0534232 1.71427e+07 915819 0.0534232 487602 26049.3 0.0534232 490533 26205.8 0.0534232 1.03424e+06 55011 0.0531899 1.71392e+07 911631 0.0531899 487501 25930.2 0.0531899 490431 26086 0.0531899 1.03398e+06 55068.5 0.0532589 1.71348e+07 912583 0.0532589 487378 25957.2 0.0532589 490307 26113.2 0.0532589 1.03439e+06 55092.7 0.0532608 1.71418e+07 912983 0.0532608 487575 25968.6 0.0532608 490506 26124.7 0.0532608 1.03417e+06 55096.1 0.0532755 1.71381e+07 913041 0.0532755 487471 25970.3 0.0532755 490401 26126.3 0.0532755 1.03416e+06 55124.4 0.0533033 1.71379e+07 913509 0.0533033 487466 25983.6 0.0533033 490396 26139.7 0.0533033 1.03374e+06 55088.8 0.0532907 1.71309e+07 912919 0.0532907 487266 25966.8 0.0532907 490195 26122.8 0.0532907 1.03352e+06 54931.7 0.0531501 1.71273e+07 910316 0.0531501 487164 25892.8 0.0531501 490091 26048.4 0.0531501 1.03367e+06 54797.6 0.0530126 1.71298e+07 908093 0.0530126 487234 25829.5 0.0530126 490162 25984.8 0.0530126 
700 160.3 2.11693e+06 126343 0.0596822 3.49951e+07 2.08858e+06 0.0596822 992604 59240.8 0.0596822 998552 59595.7 0.0596822 2.11753e+06 122122 0.0576721 3.5005e+07 2.01881e+06 0.0576721 992886 57261.8 0.0576721 998834 57604.9 0.0576721 2.11893e+06 120126 0.0566921 3.50281e+07 1.98582e+06 0.0566921 993541 56325.9 0.0566921 999494 56663.4 0.0566921 2.12034e+06 121395 0.0572524 3.50515e+07 2.00678e+06 0.0572524 994203 56920.5 0.0572524 1.00016e+06 57261.5 0.0572524 2.11987e+06 120850 0.0570081 3.50437e+07 1.99778e+06 0.0570081 993983 56665.1 0.0570081 999939 57004.6 0.0570081 2.11929e+06 120977 0.0570834 3.50342e+07 1.99987e+06 0.0570834 993713 56724.5 0.0570834 999666 57064.4 0.0570834 2.12021e+06 121033 0.0570854 3.50493e+07 2.0008e+06 0.0570854 994142 56751 0.0570854 1.0001e+06 57091 0.0570854 2.11971e+06 121042 0.057103 3.50411e+07 2.00095e+06 0.057103 993909 56755.2 0.057103 999864 57095.2 0.057103 2.11969e+06 121101 0.0571313 3.50407e+07 2.00192e+06 0.0571313 993898 56782.7 0.0571313 999853 57123 0.0571313 2.11876e+06 121021 0.0571188 3.50253e+07 2.0006e+06 0.0571188 993461 56745.2 0.0571188 999413 57085.2 0.0571188 2.11827e+06 120671 0.0569666 3.50173e+07 1.99482e+06 0.0569666 993234 56581.2 0.0569666 999185 56920.2 0.0569666 2.1186e+06 120378 0.0568198 3.50227e+07 1.98998e+06 0.0568198 993386 56444 0.0568198 999338 56782.2 0.0568198 
750 148.36 4.43014e+06 283484 0.0639899 7.28307e+07 4.66043e+06 0.0639899 2.05954e+06 131790 0.0639899 2.07184e+06 132577 0.0639899 4.43136e+06 273932 0.0618166 7.28509e+07 4.50339e+06 0.0618166 2.06011e+06 127349 0.0618166 2.07241e+06 128109 0.0618166 4.43451e+06 269350 0.0607396 7.29026e+07 4.42808e+06 0.0607396 2.06157e+06 125219 0.0607396 2.07388e+06 125967 0.0607396 4.43771e+06 272179 0.0613331 7.29553e+07 4.47458e+06 0.0613331 2.06306e+06 126534 0.0613331 2.07538e+06 127290 0.0613331 4.43667e+06 270980 0.0610773 7.29382e+07 4.45487e+06 0.0610773 2.06258e+06 125977 0.0610773 2.07489e+06 126729 0.0610773 4.43537e+06 271264 0.0611592 7.29168e+07 4.45953e+06 0.0611592 2.06197e+06 126109 0.0611592 2.07429e+06 126862 0.0611592 4.43741e+06 271396 0.0611609 7.29504e+07 4.46171e+06 0.0611609 2.06292e+06 126170 0.0611609 2.07524e+06 126924 0.0611609 4.43628e+06 271418 0.0611816 7.29317e+07 4.46207e+06 0.0611816 2.06239e+06 126181 0.0611816 2.07471e+06 126934 0.0611816 4.43623e+06 271542 0.0612101 7.29309e+07 4.46411e+06 0.0612101 2.06237e+06 126238 0.0612101 2.07469e+06 126992 0.0612101 4.43413e+06 271358 0.0611976 7.28964e+07 4.46108e+06 0.0611976 2.0614e+06 126152 0.0611976 2.07371e+06 126906 0.0611976 4.43304e+06 270563 0.0610332 7.28785e+07 4.44801e+06 0.0610332 2.06089e+06 125783 0.0610332 2.07319e+06 126534 0.0610332 4.43376e+06 269912 0.0608765 7.28903e+07 4.43731e+06 0.0608765 2.06122e+06 125480 0.0608765 2.07353e+06 126229 0.0608765 
800 137.29 9.54111e+06 651920 0.0683275 1.55309e+08 1.06118e+07 0.0683275 4.3873e+06 299773 0.0683275 4.41345e+06 301560 0.0683275 9.54369e+06 629783 0.0659895 1.55351e+08 1.02515e+07 0.0659895 4.38848e+06 289594 0.0659895 4.41464e+06 291320 0.0659895 9.55092e+06 619049 0.0648157 1.55468e+08 1.00768e+07 0.0648157 4.39181e+06 284658 0.0648157 4.41799e+06 286355 0.0648157 9.55838e+06 625520 0.0654421 1.5559e+08 1.01821e+07 0.0654421 4.39523e+06 287633 0.0654421 4.42144e+06 289348 0.0654421 9.55599e+06 622810 0.0651748 1.55551e+08 1.0138e+07 0.0651748 4.39414e+06 286387 0.0651748 4.42033e+06 288094 0.0651748 9.55299e+06 623456 0.065263 1.55502e+08 1.01485e+07 0.065263 4.39276e+06 286684 0.065263 4.41894e+06 288393 0.065263 9.55767e+06 623771 0.0652639 1.55578e+08 1.01536e+07 0.0652639 4.39491e+06 286829 0.0652639 4.42111e+06 288539 0.0652639 9.55501e+06 623825 0.0652878 1.55535e+08 1.01545e+07 0.0652878 4.39369e+06 286854 0.0652878 4.41988e+06 288564 0.0652878 9.55491e+06 624091 0.0653162 1.55533e+08 1.01588e+07 0.0653162 4.39364e+06 286976 0.0653162 4.41983e+06 288687 0.0653162 9.55007e+06 623655 0.0653037 1.55455e+08 1.01518e+07 0.0653037 4.39142e+06 286776 0.0653037 4.4176e+06 288485 0.0653037 9.54754e+06 621804 0.0651271 1.55413e+08 1.01216e+07 0.0651271 4.39025e+06 285925 0.0651271 4.41643e+06 287629 0.0651271 9.54919e+06 620319 0.0649604 1.5544e+08 1.00975e+07 0.0649604 4.39101e+06 285242 0.0649604 4.41719e+06 286942 0.0649604 
850 127.77 2.11141e+07 1.52791e+06 0.0723642 3.38107e+08 2.44669e+07 0.0723642 9.6679e+06 699610 0.0723642 9.72622e+06 703830 0.0723642 2.11196e+07 1.47569e+06 0.0698729 3.38196e+08 2.36307e+07 0.0698729 9.67044e+06 675701 0.0698729 9.72877e+06 679777 0.0698729 2.11366e+07 1.45016e+06 0.0686091 3.38467e+08 2.32219e+07 0.0686091 9.6782e+06 664013 0.0686091 9.73658e+06 668018 0.0686091 2.11542e+07 1.46526e+06 0.0692657 3.38749e+08 2.34637e+07 0.0692657 9.68627e+06 670927 0.0692657 9.7447e+06 674974 0.0692657 2.11487e+07 1.459e+06 0.068988 3.38661e+08 2.33635e+07 0.068988 9.68373e+06 668061 0.068988 9.74214e+06 672091 0.068988 2.11416e+07 1.4605e+06 0.0690818 3.38547e+08 2.33875e+07 0.0690818 9.68049e+06 668746 0.0690818 9.73888e+06 672780 0.0690818 2.11525e+07 1.46125e+06 0.0690816 3.38722e+08 2.33995e+07 0.0690816 9.6855e+06 669090 0.0690816 9.74392e+06 673125 0.0690816 2.11462e+07 1.46138e+06 0.0691085 3.38621e+08 2.34016e+07 0.0691085 9.6826e+06 669150 0.0691085 9.741e+06 673186 0.0691085 2.1146e+07 1.46196e+06 0.0691366 3.38618e+08 2.34109e+07 0.0691366 9.68251e+06 669416 0.0691366 9.74091e+06 673453 0.0691366 2.11346e+07 1.46091e+06 0.0691241 3.38436e+08 2.33941e+07 0.0691241 9.67731e+06 668936 0.0691241 9.73568e+06 672971 0.0691241 2.11287e+07 1.45653e+06 0.0689361 3.3834e+08 2.33239e+07 0.0689361 9.67458e+06 666928 0.0689361 9.73293e+06 670951 0.0689361 2.11325e+07 1.45308e+06 0.0687602 3.38402e+08 2.32686e+07 0.0687602 9.67633e+06 665346 0.0687602 9.7347e+06 669360 0.0687602 
900 120.47 4.75869e+07 3.60137e+06 0.0756798 7.43407e+08 5.62609e+07 0.0756798 2.20961e+07 1.67223e+06 0.0756798 2.22347e+07 1.68272e+06 0.0756798 4.7599e+07 3.47768e+06 0.0730621 7.43597e+08 5.43287e+07 0.0730621 2.21018e+07 1.6148e+06 0.0730621 2.22404e+07 1.62493e+06 0.0730621 4.76389e+07 3.41689e+06 0.0717249 7.4422e+08 5.33791e+07 0.0717249 2.21203e+07 1.58658e+06 0.0717249 2.2259e+07 1.59653e+06 0.0717249 4.76807e+07 3.45237e+06 0.072406 7.44873e+08 5.39333e+07 0.072406 2.21397e+07 1.60305e+06 0.072406 2.22786e+07 1.6131e+06 0.072406 4.76677e+07 3.43778e+06 0.0721197 7.4467e+08 5.37054e+07 0.0721197 2.21337e+07 1.59627e+06 0.0721197 2.22725e+07 1.60628e+06 0.0721197 4.7651e+07 3.44126e+06 0.072218 7.44409e+08 5.37598e+07 0.072218 2.21259e+07 1.59789e+06 0.072218 2.22647e+07 1.60791e+06 0.072218 4.76767e+07 3.44305e+06 0.0722166 7.44811e+08 5.37877e+07 0.0722166 2.21379e+07 1.59872e+06 0.0722166 2.22767e+07 1.60875e+06 0.0722166 4.76616e+07 3.44336e+06 0.072246 7.44575e+08 5.37926e+07 0.072246 2.21309e+07 1.59887e+06 0.072246 2.22696e+07 1.60889e+06 0.072246 4.76612e+07 3.44464e+06 0.0722736 7.44568e+08 5.38126e+07 0.0722736 2.21306e+07 1.59946e+06 0.0722736 2.22694e+07 1.60949e+06 0.0722736 4.76344e+07 3.44212e+06 0.0722611 7.4415e+08 5.37731e+07 0.0722611 2.21182e+07 1.59829e+06 0.0722611 2.22569e+07 1.60831e+06 0.0722611 4.76203e+07 3.4317e+06 0.0720638 7.4393e+08 5.36104e+07 0.0720638 2.21117e+07 1.59345e+06 0.0720638 2.22503e+07 1.60344e+06 0.0720638 4.76293e+07 3.4236e+06 0.0718802 7.4407e+08 5.34839e+07 0.0718802 2.21158e+07 1.58969e+06 0.0718802 2.22545e+07 1.59966e+06 0.0718802 
950 116.06 1.08575e+08 8.44562e+06 0.0777863 1.63131e+09 1.26893e+08 0.0777863 5.23424e+07 4.07152e+06 0.0777863 5.26972e+07 4.09912e+06 0.0777863 1.08602e+08 8.1547e+06 0.0750881 1.63172e+09 1.22522e+08 0.0750881 5.23555e+07 3.93127e+06 0.0750881 5.27103e+07 3.95792e+06 0.0750881 1.08695e+08 8.0113e+06 0.0737042 1.63312e+09 1.20368e+08 0.0737042 5.24005e+07 3.86214e+06 0.0737042 5.27557e+07 3.88832e+06 0.0737042 1.08794e+08 8.09434e+06 0.0744008 1.6346e+09 1.21615e+08 0.0744008 5.2448e+07 3.90217e+06 0.0744008 5.28035e+07 3.92862e+06 0.0744008 1.08763e+08 8.06035e+06 0.0741092 1.63414e+09 1.21105e+08 0.0741092 5.24333e+07 3.88579e+06 0.0741092 5.27887e+07 3.91213e+06 0.0741092 1.08724e+08 8.06844e+06 0.0742103 1.63355e+09 1.21226e+08 0.0742103 5.24144e+07 3.88969e+06 0.0742103 5.27697e+07 3.91605e+06 0.0742103 1.08784e+08 8.07265e+06 0.0742079 1.63446e+09 1.2129e+08 0.0742079 5.24434e+07 3.89171e+06 0.0742079 5.27989e+07 3.91809e+06 0.0742079 1.08749e+08 8.07339e+06 0.0742389 1.63392e+09 1.21301e+08 0.0742389 5.24263e+07 3.89207e+06 0.0742389 5.27816e+07 3.91845e+06 0.0742389 1.08748e+08 8.07626e+06 0.0742661 1.63391e+09 1.21344e+08 0.0742661 5.24258e+07 3.89346e+06 0.0742661 5.27811e+07 3.91985e+06 0.0742661 1.08685e+08 8.07026e+06 0.0742537 1.63296e+09 1.21254e+08 0.0742537 5.23955e+07 3.89056e+06 0.0742537 5.27507e+07 3.91693e+06 0.0742537 1.08652e+08 8.0457e+06 0.0740504 1.63246e+09 1.20885e+08 0.0740504 5.23795e+07 3.87872e+06 0.0740504 5.27346e+07 3.90501e+06 0.0740504 1.08673e+08 8.02678e+06 0.073862 1.63278e+09 1.206e+08 0.073862 5.23896e+07 3.8696e+06 0.073862 5.27447e+07 3.89583e+06 0.073862 
1000 115.2 2.49032e+08 1.9476e+07 0.0782068 3.52914e+09 2.76003e+08 0.0782068 1.27384e+08 9.96232e+06 0.0782068 1.28358e+08 1.00385e+07 0.0782068 2.49094e+08 1.88047e+07 0.0754925 3.53002e+09 2.6649e+08 0.0754925 1.27416e+08 9.61896e+06 0.0754925 1.2839e+08 9.69247e+06 0.0754925 2.4931e+08 1.84737e+07 0.0740994 3.53307e+09 2.61799e+08 0.0740994 1.27526e+08 9.44962e+06 0.0740994 1.28501e+08 9.52184e+06 0.0740994 2.49537e+08 1.86651e+07 0.074799 3.53629e+09 2.64511e+08 0.074799 1.27642e+08 9.54753e+06 0.074799 1.28618e+08 9.62051e+06 0.074799 2.49467e+08 1.85868e+07 0.0745063 3.5353e+09 2.63402e+08 0.0745063 1.27607e+08 9.50749e+06 0.0745063 1.28582e+08 9.58016e+06 0.0745063 2.49376e+08 1.86055e+07 0.074608 3.53402e+09 2.63666e+08 0.074608 1.2756e+08 9.51702e+06 0.074608 1.28535e+08 9.58976e+06 0.074608 2.49515e+08 1.86152e+07 0.0746054 3.53598e+09 2.63803e+08 0.0746054 1.27631e+08 9.52198e+06 0.0746054 1.28607e+08 9.59476e+06 0.0746054 2.49433e+08 1.86169e+07 0.0746368 3.53482e+09 2.63827e+08 0.0746368 1.27589e+08 9.52285e+06 0.0746368 1.28564e+08 9.59563e+06 0.0746368 2.4943e+08 1.86234e+07 0.0746638 3.53479e+09 2.63921e+08 0.0746638 1.27588e+08 9.52622e+06 0.0746638 1.28563e+08 9.59903e+06 0.0746638 2.49286e+08 1.86095e+07 0.0746515 3.53273e+09 2.63724e+08 0.0746515 1.27514e+08 9.51911e+06 0.0746515 1.28489e+08 9.59187e+06 0.0746515 2.49209e+08 1.85528e+07 0.0744469 3.53165e+09 2.6292e+08 0.0744469 1.27475e+08 9.49011e+06 0.0744469 1.28449e+08 9.56264e+06 0.0744469 2.49257e+08 1.85093e+07 0.0742576 3.53233e+09 2.62303e+08 0.0742576 1.275e+08 9.46781e+06 0.0742576 1.28474e+08 9.54018e+06 0.0742576 
1050 117.72 5.66008e+08 4.35734e+07 0.0769837 7.36099e+09 5.66676e+08 0.0769837 3.11516e+08 2.39816e+07 0.0769837 3.14318e+08 2.41973e+07 0.0769837 5.6615e+08 4.20741e+07 0.0743162 7.36284e+09 5.47178e+08 0.0743162 3.11594e+08 2.31565e+07 0.0743162 3.14397e+08 2.33648e+07 0.0743162 5.66633e+08 4.13359e+07 0.0729501 7.36912e+09 5.37578e+08 0.0729501 3.1186e+08 2.27502e+07 0.0729501 3.14665e+08 2.29548e+07 0.0729501 5.6714e+08 4.17646e+07 0.0736408 7.37571e+09 5.43153e+08 0.0736408 3.12139e+08 2.29862e+07 0.0736408 3.14946e+08 2.31929e+07 0.0736408 5.66982e+08 4.15888e+07 0.0733512 7.37367e+09 5.40867e+08 0.0733512 3.12052e+08 2.28894e+07 0.0733512 3.14859e+08 2.30953e+07 0.0733512 5.6678e+08 4.16307e+07 0.0734512 7.37104e+09 5.41412e+08 0.0734512 3.11941e+08 2.29125e+07 0.0734512 3.14747e+08 2.31185e+07 0.0734512 5.67091e+08 4.16524e+07 0.0734492 7.37508e+09 5.41694e+08 0.0734492 3.12112e+08 2.29244e+07 0.0734492 3.14919e+08 2.31306e+07 0.0734492 5.66908e+08 4.16562e+07 0.0734797 7.3727e+09 5.41743e+08 0.0734797 3.12011e+08 2.29265e+07 0.0734797 3.14818e+08 2.31327e+07 0.0734797 5.66903e+08 4.16713e+07 0.073507 7.37263e+09 5.4194e+08 0.073507 3.12008e+08 2.29348e+07 0.073507 3.14815e+08 2.31411e+07 0.073507 5.66579e+08 4.16405e+07 0.0734946 7.36842e+09 5.41539e+08 0.0734946 3.1183e+08 2.29178e+07 0.0734946 3.14635e+08 2.3124e+07 0.0734946 5.66408e+08 4.1514e+07 0.0732935 7.36619e+09 5.39894e+08 0.0732935 3.11736e+08 2.28482e+07 0.0732935 3.1454e+08 2.30537e+07 0.0732935 5.66516e+08 4.14163e+07 0.073107 7.3676e+09 5.38623e+08 0.073107 3.11795e+08 2.27944e+07 0.073107 3.146e+08 2.29995e+07 0.073107 
1100 120 1.21557e+09 9.22621e+07 0.0759005 1.40724e+10 1.0681e+09 0.0759005 7.23618e+08 5.49229e+07 0.0759005 7.31568e+08 5.55264e+07 0.0759005 1.21588e+09 8.90924e+07 0.0732743 1.4076e+10 1.03141e+09 0.0732743 7.23802e+08 5.30361e+07 0.0732743 7.31754e+08 5.36188e+07 0.0732743 1.2169e+09 8.75341e+07 0.0719322 1.40878e+10 1.01337e+09 0.0719322 7.2441e+08 5.21084e+07 0.0719322 7.3237e+08 5.26809e+07 0.0719322 1.21797e+09 8.84428e+07 0.0726149 1.41002e+10 1.02389e+09 0.0726149 7.25048e+08 5.26493e+07 0.0726149 7.33015e+08 5.32278e+07 0.0726149 1.21764e+09 8.80693e+07 0.0723281 1.40964e+10 1.01956e+09 0.0723281 7.2485e+08 5.2427e+07 0.0723281 7.32814e+08 5.3003e+07 0.0723281 1.21721e+09 8.81584e+07 0.0724267 1.40914e+10 1.0206e+09 0.0724267 7.24595e+08 5.248e+07 0.0724267 7.32556e+08 5.30566e+07 0.0724267 1.21787e+09 8.82042e+07 0.0724251 1.4099e+10 1.02113e+09 0.0724251 7.24987e+08 5.25073e+07 0.0724251 7.32953e+08 5.30842e+07 0.0724251 1.21748e+09 8.82122e+07 0.0724548 1.40946e+10 1.02122e+09 0.0724548 7.24757e+08 5.25121e+07 0.0724548 7.3272e+08 5.30891e+07 0.0724548 1.21747e+09 8.82449e+07 0.0724823 1.40944e+10 1.0216e+09 0.0724823 7.2475e+08 5.25315e+07 0.0724823 7.32713e+08 5.31087e+07 0.0724823 1.21678e+09 8.81801e+07 0.0724699 1.40865e+10 1.02085e+09 0.0724699 7.24342e+08 5.2493e+07 0.0724699 7.32301e+08 5.30697e+07 0.0724699 1.21642e+09 8.7913e+07 0.0722719 1.40823e+10 1.01775e+09 0.0722719 7.24126e+08 5.2334e+07 0.0722719 7.32083e+08 5.2909e+07 0.0722719 1.21665e+09 8.77057e+07 0.0720878 1.4085e+10 1.01535e+09 0.0720878 7.24263e+08 5.22106e+07 0.0720878 7.32221e+08 5.27842e+07 0.0720878 
1150 120 2.46278e+09 1.86926e+08 0.0759005 2.45834e+10 1.86589e+09 0.0759005 1.58023e+09 1.1994e+08 0.0759005 1.6021e+09 1.216e+08 0.0759005 2.46341e+09 1.80504e+08 0.0732743 2.45897e+10 1.80179e+09 0.0732743 1.58064e+09 1.1582e+08 0.0732743 1.60251e+09 1.17423e+08 0.0732743 2.46548e+09 1.77347e+08 0.0719322 2.46103e+10 1.77028e+09 0.0719322 1.58196e+09 1.13794e+08 0.0719322 1.60385e+09 1.15369e+08 0.0719322 2.46765e+09 1.79188e+08 0.0726149 2.4632e+10 1.78865e+09 0.0726149 1.58336e+09 1.14975e+08 0.0726149 1.60527e+09 1.16566e+08 0.0726149 2.46697e+09 1.78431e+08 0.0723281 2.46253e+10 1.7811e+09 0.0723281 1.58292e+09 1.1449e+08 0.0723281 1.60483e+09 1.16074e+08 0.0723281 2.46611e+09 1.78612e+08 0.0724267 2.46166e+10 1.7829e+09 0.0724267 1.58237e+09 1.14606e+08 0.0724267 1.60426e+09 1.16192e+08 0.0724267 2.46744e+09 1.78705e+08 0.0724251 2.46299e+10 1.78383e+09 0.0724251 1.58322e+09 1.14665e+08 0.0724251 1.60513e+09 1.16252e+08 0.0724251 2.46666e+09 1.78721e+08 0.0724548 2.46221e+10 1.78399e+09 0.0724548 1.58272e+09 1.14676e+08 0.0724548 1.60462e+09 1.16262e+08 0.0724548 2.46664e+09 1.78787e+08 0.0724823 2.46219e+10 1.78465e+09 0.0724823 1.58271e+09 1.14718e+08 0.0724823 1.60461e+09 1.16306e+08 0.0724823 2.46525e+09 1.78656e+08 0.0724699 2.4608e+10 1.78334e+09 0.0724699 1.58181e+09 1.14634e+08 0.0724699 1.6037e+09 1.1622e+08 0.0724699 2.46451e+09 1.78115e+08 0.0722719 2.46007e+10 1.77794e+09 0.0722719 1.58134e+09 1.14287e+08 0.0722719 1.60323e+09 1.15868e+08 0.0722719 2.46498e+09 1.77695e+08 0.0720878 2.46053e+10 1.77375e+09 0.0720878 1.58164e+09 1.14017e+08 0.0720878 1.60353e+09 1.15595e+08 0.0720878 
1200 119.99 4.92567e+09 3.73884e+08 0.0759052 4.11085e+10 3.12035e+09 0.0759052 3.36789e+09 2.5564e+08 0.0759052 3.42786e+09 2.60192e+08 0.0759052 4.92692e+09 3.61039e+08 0.0732788 4.11189e+10 3.01315e+09 0.0732788 3.36874e+09 2.46857e+08 0.0732788 3.42873e+09 2.51253e+08 0.0732788 4.93106e+09 3.54724e+08 0.0719366 4.11535e+10 2.96044e+09 0.0719366 3.37158e+09 2.4254e+08 0.0719366 3.43161e+09 2.46858e+08 0.0719366 4.93541e+09 3.58406e+08 0.0726194 4.11898e+10 2.99117e+09 0.0726194 3.37454e+09 2.45057e+08 0.0726194 3.43463e+09 2.49421e+08 0.0726194 4.93406e+09 3.56893e+08 0.0723325 4.11785e+10 2.97854e+09 0.0723325 3.37362e+09 2.44022e+08 0.0723325 3.43369e+09 2.48368e+08 0.0723325 4.93232e+09 3.57254e+08 0.0724311 4.1164e+10 2.98156e+09 0.0724311 3.37244e+09 2.44269e+08 0.0724311 3.43249e+09 2.48619e+08 0.0724311 4.93499e+09 3.57439e+08 0.0724296 4.11863e+10 2.9831e+09 0.0724296 3.37426e+09 2.44396e+08 0.0724296 3.43434e+09 2.48748e+08 0.0724296 4.93342e+09 3.57472e+08 0.0724592 4.11732e+10 2.98338e+09 0.0724592 3.37319e+09 2.44419e+08 0.0724592 3.43325e+09 2.48771e+08 0.0724592 4.93338e+09 3.57604e+08 0.0724867 4.11728e+10 2.98448e+09 0.0724867 3.37316e+09 2.44509e+08 0.0724867 3.43322e+09 2.48863e+08 0.0724867 4.9306e+09 3.57342e+08 0.0724743 4.11496e+10 2.98229e+09 0.0724743 3.37126e+09 2.4433e+08 0.0724743 3.43129e+09 2.4868e+08 0.0724743 4.92913e+09 3.56259e+08 0.0722763 4.11374e+10 2.97326e+09 0.0722763 3.37025e+09 2.4359e+08 0.0722763 3.43027e+09 2.47927e+08 0.0722763 4.93006e+09 3.55419e+08 0.0720923 4.11452e+10 2.96625e+09 0.0720923 3.37089e+09 2.43015e+08 0.0720923 3.43091e+09 2.47342e+08 0.0720923 
1250 119.84 9.77477e+09 7.42645e+08 0.0759758 6.63533e+10 5.04124e+09 0.0759758 7.00059e+09 5.31875e+08 0.0759758 7.16297e+09 5.44212e+08 0.0759758 9.77725e+09 7.17129e+08 0.0733467 6.63701e+10 4.86803e+09 0.0733467 7.00237e+09 5.13601e+08 0.0733467 7.16479e+09 5.25514e+08 0.0733467 9.78548e+09 7.04583e+08 0.072003 6.6426e+10 4.78287e+09 0.072003 7.00826e+09 5.04616e+08 0.072003 7.17082e+09 5.1632e+08 0.072003 9.7941e+09 7.11897e+08 0.0726862 6.64845e+10 4.83251e+09 0.0726862 7.01444e+09 5.09853e+08 0.0726862 7.17714e+09 5.21679e+08 0.0726862 9.79142e+09 7.08891e+08 0.0723992 6.64663e+10 4.81211e+09 0.0723992 7.01252e+09 5.07701e+08 0.0723992 7.17517e+09 5.19477e+08 0.0723992 9.78798e+09 7.09608e+08 0.0724979 6.6443e+10 4.81698e+09 0.0724979 7.01005e+09 5.08214e+08 0.0724979 7.17265e+09 5.20002e+08 0.0724979 9.79327e+09 7.09977e+08 0.0724963 6.64789e+10 4.81948e+09 0.0724963 7.01385e+09 5.08478e+08 0.0724963 7.17653e+09 5.20272e+08 0.0724963 9.79016e+09 7.10042e+08 0.072526 6.64578e+10 4.81992e+09 0.072526 7.01162e+09 5.08525e+08 0.072526 7.17425e+09 5.2032e+08 0.072526 9.79007e+09 7.10304e+08 0.0725535 6.64572e+10 4.8217e+09 0.0725535 7.01155e+09 5.08713e+08 0.0725535 7.17418e+09 5.20512e+08 0.0725535 9.78455e+09 7.09782e+08 0.0725411 6.64197e+10 4.81816e+09 0.0725411 7.0076e+09 5.08339e+08 0.0725411 7.17014e+09 5.2013e+08 0.0725411 9.78164e+09 7.07632e+08 0.0723429 6.63999e+10 4.80356e+09 0.0723429 7.00551e+09 5.06799e+08 0.0723429 7.16801e+09 5.18554e+08 0.0723429 9.78349e+09 7.05964e+08 0.0721587 6.64125e+10 4.79224e+09 0.0721587 7.00684e+09 5.05604e+08 0.0721587 7.16936e+09 5.17332e+08 0.0721587 
1300 119.59 1.92999e+10 1.4686e+09 0.0760937 1.04192e+11 7.92835e+09 0.0760937 1.41951e+10 1.08016e+09 0.0760937 1.46255e+10 1.11291e+09 0.0760937 1.93048e+10 1.41813e+09 0.0734601 1.04218e+11 7.6559e+09 0.0734601 1.41987e+10 1.04304e+09 0.0734601 1.46292e+10 1.07466e+09 0.0734601 1.9321e+10 1.39331e+09 0.0721137 1.04306e+11 7.52192e+09 0.0721137 1.42107e+10 1.02478e+09 0.0721137 1.46415e+10 1.05585e+09 0.0721137 1.93381e+10 1.40777e+09 0.0727979 1.04398e+11 7.59999e+09 0.0727979 1.42232e+10 1.03542e+09 0.0727979 1.46544e+10 1.06681e+09 0.0727979 1.93328e+10 1.40183e+09 0.0725105 1.0437e+11 7.56791e+09 0.0725105 1.42193e+10 1.03105e+09 0.0725105 1.46504e+10 1.06231e+09 0.0725105 1.9326e+10 1.40325e+09 0.0726094 1.04333e+11 7.57556e+09 0.0726094 1.42143e+10 1.03209e+09 0.0726094 1.46453e+10 1.06338e+09 0.0726094 1.93364e+10 1.40398e+09 0.0726078 1.0439e+11 7.5795e+09 0.0726078 1.4222e+10 1.03263e+09 0.0726078 1.46532e+10 1.06394e+09 0.0726078 1.93303e+10 1.40411e+09 0.0726376 1.04356e+11 7.58019e+09 0.0726376 1.42175e+10 1.03272e+09 0.0726376 1.46485e+10 1.06403e+09 0.0726376 1.93301e+10 1.40462e+09 0.072665 1.04355e+11 7.58299e+09 0.072665 1.42173e+10 1.0331e+09 0.072665 1.46484e+10 1.06443e+09 0.072665 1.93192e+10 1.40359e+09 0.0726526 1.04296e+11 7.57741e+09 0.0726526 1.42093e+10 1.03234e+09 0.0726526 1.46401e+10 1.06364e+09 0.0726526 1.93134e+10 1.39934e+09 0.0724541 1.04265e+11 7.55445e+09 0.0724541 1.42051e+10 1.02922e+09 0.0724541 1.46358e+10 1.06042e+09 0.0724541 1.93171e+10 1.39604e+09 0.0722696 1.04285e+11 7.53664e+09 0.0722696 1.42078e+10 1.02679e+09 0.0722696 1.46385e+10 1.05792e+09 0.0722696 
1350 119.28 3.79299e+10 2.89178e+09 0.0762402 1.60132e+11 1.22085e+10 0.0762402 2.80836e+10 2.1411e+09 0.0762402 2.91909e+10 2.22552e+09 0.0762402 3.79395e+10 2.79239e+09 0.0736011 1.60172e+11 1.17889e+10 0.0736011 2.80907e+10 2.0675e+09 0.0736011 2.91983e+10 2.14903e+09 0.0736011 3.79715e+10 2.7435e+09 0.0722514 1.60308e+11 1.15825e+10 0.0722514 2.81144e+10 2.03131e+09 0.0722514 2.9223e+10 2.1114e+09 0.0722514 3.80051e+10 2.77197e+09 0.0729367 1.6045e+11 1.17027e+10 0.0729367 2.81393e+10 2.05239e+09 0.0729367 2.92488e+10 2.13331e+09 0.0729367 3.79947e+10 2.76027e+09 0.072649 1.60406e+11 1.16533e+10 0.072649 2.81316e+10 2.04373e+09 0.072649 2.92408e+10 2.12431e+09 0.072649 3.79813e+10 2.76306e+09 0.072748 1.60349e+11 1.16651e+10 0.072748 2.81216e+10 2.04579e+09 0.072748 2.92305e+10 2.12646e+09 0.072748 3.80019e+10 2.7645e+09 0.0727463 1.60436e+11 1.16711e+10 0.0727463 2.81369e+10 2.04686e+09 0.0727463 2.92464e+10 2.12756e+09 0.0727463 3.79898e+10 2.76475e+09 0.0727762 1.60385e+11 1.16722e+10 0.0727762 2.81279e+10 2.04704e+09 0.0727762 2.9237e+10 2.12776e+09 0.0727762 3.79894e+10 2.76577e+09 0.0728037 1.60383e+11 1.16765e+10 0.0728037 2.81277e+10 2.0478e+09 0.0728037 2.92367e+10 2.12854e+09 0.0728037 3.79679e+10 2.76373e+09 0.0727913 1.60293e+11 1.16679e+10 0.0727913 2.81117e+10 2.04629e+09 0.0727913 2.92202e+10 2.12698e+09 0.0727913 3.79566e+10 2.75535e+09 0.0725923 1.60245e+11 1.16325e+10 0.0725923 2.81033e+10 2.04009e+09 0.0725923 2.92115e+10 2.12053e+09 0.0725923 3.79638e+10 2.74886e+09 0.0724075 1.60275e+11 1.16051e+10 0.0724075 2.81087e+10 2.03528e+09 0.0724075 2.9217e+10 2.11553e+09 0.0724075 
1400 118.93 7.40305e+10 5.65638e+09 0.0764061 2.42036e+11 1.84931e+10 0.0764061 5.42003e+10 4.14124e+09 0.0764061 5.69364e+10 4.35029e+09 0.0764061 7.40493e+10 5.46192e+09 0.0737607 2.42098e+11 1.78573e+10 0.0737607 5.4214e+10 3.99886e+09 0.0737607 5.69508e+10 4.20073e+09 0.0737607 7.41119e+10 5.36625e+09 0.0724074 2.42303e+11 1.75445e+10 0.0724074 5.42599e+10 3.92882e+09 0.0724074 5.6999e+10 4.12714e+09 0.0724074 7.41777e+10 5.42193e+09 0.0730938 2.42518e+11 1.77265e+10 0.0730938 5.43081e+10 3.96958e+09 0.0730938 5.70495e+10 4.16997e+09 0.0730938 7.41572e+10 5.39907e+09 0.0728057 2.42451e+11 1.76518e+10 0.0728057 5.42931e+10 3.95285e+09 0.0728057 5.70338e+10 4.15238e+09 0.0728057 7.4131e+10 5.40452e+09 0.072905 2.42365e+11 1.76696e+10 0.072905 5.42739e+10 3.95684e+09 0.072905 5.70136e+10 4.15658e+09 0.072905 7.41713e+10 5.40733e+09 0.0729032 2.42497e+11 1.76788e+10 0.0729032 5.43034e+10 3.95889e+09 0.0729032 5.70447e+10 4.15874e+09 0.0729032 7.41476e+10 5.40782e+09 0.0729332 2.42419e+11 1.76804e+10 0.0729332 5.42861e+10 3.95926e+09 0.0729332 5.70264e+10 4.15912e+09 0.0729332 7.41469e+10 5.40981e+09 0.0729606 2.42417e+11 1.76869e+10 0.0729606 5.42856e+10 3.96071e+09 0.0729606 5.70259e+10 4.16064e+09 0.0729606 7.41049e+10 5.40582e+09 0.0729482 2.4228e+11 1.76739e+10 0.0729482 5.42548e+10 3.95779e+09 0.0729482 5.69936e+10 4.15758e+09 0.0729482 7.40827e+10 5.38943e+09 0.0727488 2.42207e+11 1.76203e+10 0.0727488 5.42385e+10 3.94579e+09 0.0727488 5.69765e+10 4.14497e+09 0.0727488 7.40967e+10 5.37673e+09 0.0725636 2.42253e+11 1.75787e+10 0.0725636 5.42488e+10 3.93649e+09 0.0725636 5.69873e+10 4.1352e+09 0.0725636 
1450 118.6 1.43083e+11 1.09549e+10 0.076563 3.61191e+11 2.76539e+10 0.076563 1.02223e+11 7.82654e+09 0.076563 1.08645e+11 8.31823e+09 0.076563 1.43119e+11 1.05782e+10 0.0739116 3.61282e+11 2.67029e+10 0.0739116 1.02249e+11 7.55741e+09 0.0739116 1.08673e+11 8.03219e+09 0.0739116 1.43241e+11 1.03928e+10 0.0725548 3.61588e+11 2.6235e+10 0.0725548 1.02336e+11 7.42497e+09 0.0725548 1.08765e+11 7.89143e+09 0.0725548 1.43368e+11 1.05006e+10 0.0732424 3.6191e+11 2.65072e+10 0.0732424 1.02427e+11 7.502e+09 0.0732424 1.08862e+11 7.9733e+09 0.0732424 1.43329e+11 1.04564e+10 0.0729539 3.6181e+11 2.63954e+10 0.0729539 1.02399e+11 7.47038e+09 0.0729539 1.08832e+11 7.9397e+09 0.0729539 1.43278e+11 1.04669e+10 0.0730534 3.61682e+11 2.64221e+10 0.0730534 1.02362e+11 7.47792e+09 0.0730534 1.08793e+11 7.94771e+09 0.0730534 1.43356e+11 1.04724e+10 0.0730515 3.61879e+11 2.64358e+10 0.0730515 1.02418e+11 7.48181e+09 0.0730515 1.08853e+11 7.95184e+09 0.0730515 1.4331e+11 1.04733e+10 0.0730817 3.61763e+11 2.64382e+10 0.0730817 1.02385e+11 7.48249e+09 0.0730817 1.08818e+11 7.95257e+09 0.0730817 1.43309e+11 1.04772e+10 0.0731091 3.6176e+11 2.64479e+10 0.0731091 1.02384e+11 7.48523e+09 0.0731091 1.08817e+11 7.95548e+09 0.0731091 1.43227e+11 1.04694e+10 0.0730967 3.61554e+11 2.64284e+10 0.0730967 1.02326e+11 7.47971e+09 0.0730967 1.08755e+11 7.94961e+09 0.0730967 1.43184e+11 1.04377e+10 0.0728968 3.61446e+11 2.63482e+10 0.0728968 1.02296e+11 7.45701e+09 0.0728968 1.08722e+11 7.92549e+09 0.0728968 1.43211e+11 1.04131e+10 0.0727112 3.61514e+11 2.62861e+10 0.0727112 1.02315e+11 7.43945e+09 0.0727112 1.08743e+11 7.90682e+09 0.0727112 
1500 118.31 2.72152e+11 2.08744e+10 0.0767013 5.33465e+11 4.09175e+10 0.0767013 1.88723e+11 1.44753e+10 0.0767013 2.02799e+11 1.55549e+10 0.0767013 2.7222e+11 2.01564e+10 0.0740446 5.336e+11 3.95102e+10 0.0740446 1.88771e+11 1.39775e+10 0.0740446 2.0285e+11 1.50199e+10 0.0740446 2.72452e+11 1.98031e+10 0.0726847 5.34053e+11 3.88175e+10 0.0726847 1.88931e+11 1.37324e+10 0.0726847 2.03022e+11 1.47566e+10 0.0726847 2.72694e+11 2.00085e+10 0.0733733 5.34529e+11 3.92202e+10 0.0733733 1.891e+11 1.38749e+10 0.0733733 2.03203e+11 1.49097e+10 0.0733733 2.72619e+11 1.99242e+10 0.0730845 5.34381e+11 3.9055e+10 0.0730845 1.89047e+11 1.38164e+10 0.0730845 2.03147e+11 1.48469e+10 0.0730845 2.72522e+11 1.99443e+10 0.0731842 5.34191e+11 3.90943e+10 0.0731842 1.8898e+11 1.38304e+10 0.0731842 2.03075e+11 1.48619e+10 0.0731842 2.72671e+11 1.99547e+10 0.0731822 5.34483e+11 3.91147e+10 0.0731822 1.89083e+11 1.38375e+10 0.0731822 2.03186e+11 1.48696e+10 0.0731822 2.72583e+11 1.99565e+10 0.0732125 5.34311e+11 3.91183e+10 0.0732125 1.89023e+11 1.38388e+10 0.0732125 2.0312e+11 1.4871e+10 0.0732125 2.72581e+11 1.99638e+10 0.0732399 5.34306e+11 3.91325e+10 0.0732399 1.89021e+11 1.38439e+10 0.0732399 2.03119e+11 1.48764e+10 0.0732399 2.72426e+11 1.9949e+10 0.0732275 5.34002e+11 3.91036e+10 0.0732275 1.88913e+11 1.38336e+10 0.0732275 2.03003e+11 1.48654e+10 0.0732275 2.72344e+11 1.98885e+10 0.0730272 5.33842e+11 3.89849e+10 0.0730272 1.88856e+11 1.37917e+10 0.0730272 2.02942e+11 1.48203e+10 0.0730272 2.72396e+11 1.98417e+10 0.0728413 5.33943e+11 3.88931e+10 0.0728413 1.88892e+11 1.37592e+10 0.0728413 2.02981e+11 1.47854e+10 0.0728413 
1550 118.09 5.06265e+11 3.88844e+10 0.0768064 7.82114e+11 6.00714e+10 0.0768064 3.42904e+11 2.63372e+10 0.0768064 3.71076e+11 2.8501e+10 0.0768064 5.06393e+11 3.75468e+10 0.0741457 7.82311e+11 5.8005e+10 0.0741457 3.4299e+11 2.54312e+10 0.0741457 3.7117e+11 2.75206e+10 0.0741457 5.06823e+11 3.68884e+10 0.0727835 7.82976e+11 5.69878e+10 0.0727835 3.43282e+11 2.49853e+10 0.0727835 3.71485e+11 2.7038e+10 0.0727835 5.07276e+11 3.7271e+10 0.0734729 7.83675e+11 5.75789e+10 0.0734729 3.43588e+11 2.52444e+10 0.0734729 3.71817e+11 2.73185e+10 0.0734729 5.07135e+11 3.71141e+10 0.0731838 7.83458e+11 5.73364e+10 0.0731838 3.43493e+11 2.51381e+10 0.0731838 3.71714e+11 2.72034e+10 0.0731838 5.06955e+11 3.71515e+10 0.0732836 7.8318e+11 5.73942e+10 0.0732836 3.43371e+11 2.51635e+10 0.0732836 3.71582e+11 2.72308e+10 0.0732836 5.07232e+11 3.71708e+10 0.0732816 7.83608e+11 5.74241e+10 0.0732816 3.43559e+11 2.51765e+10 0.0732816 3.71785e+11 2.7245e+10 0.0732816 5.07069e+11 3.71742e+10 0.0733119 7.83356e+11 5.74293e+10 0.0733119 3.43448e+11 2.51789e+10 0.0733119 3.71665e+11 2.72475e+10 0.0733119 5.07064e+11 3.71877e+10 0.0733393 7.83348e+11 5.74502e+10 0.0733393 3.43445e+11 2.5188e+10 0.0733393 3.71662e+11 2.72574e+10 0.0733393 5.06775e+11 3.71602e+10 0.0733269 7.82902e+11 5.74078e+10 0.0733269 3.43249e+11 2.51694e+10 0.0733269 3.7145e+11 2.72373e+10 0.0733269 5.06622e+11 3.70474e+10 0.0731263 7.82666e+11 5.72335e+10 0.0731263 3.43146e+11 2.5093e+10 0.0731263 3.71338e+11 2.71546e+10 0.0731263 5.06719e+11 3.69602e+10 0.0729402 7.82815e+11 5.70987e+10 0.0729402 3.43211e+11 2.50339e+10 0.0729402 3.71409e+11 2.70906e+10 0.0729402 
1600 118 9.14415e+11 7.02724e+10 0.0768495 1.14082e+12 8.76711e+10 0.0768495 6.17298e+11 4.74391e+10 0.0768495 6.66696e+11 5.12352e+10 0.0768495 9.14646e+11 6.78549e+10 0.0741871 1.1411e+12 8.46552e+10 0.0741871 6.17454e+11 4.58071e+10 0.0741871 6.66864e+11 4.94727e+10 0.0741871 9.15424e+11 6.66648e+10 0.072824 1.14207e+12 8.31704e+10 0.072824 6.17979e+11 4.50037e+10 0.072824 6.67431e+11 4.8605e+10 0.072824 9.16242e+11 6.73563e+10 0.0735137 1.14309e+12 8.40331e+10 0.0735137 6.18531e+11 4.54705e+10 0.0735137 6.68027e+11 4.91091e+10 0.0735137 9.15988e+11 6.70727e+10 0.0732244 1.14278e+12 8.36793e+10 0.0732244 6.1836e+11 4.5279e+10 0.0732244 6.67842e+11 4.89024e+10 0.0732244 9.15662e+11 6.71403e+10 0.0733243 1.14237e+12 8.37636e+10 0.0733243 6.1814e+11 4.53247e+10 0.0733243 6.67605e+11 4.89516e+10 0.0733243 9.16163e+11 6.71752e+10 0.0733223 1.143e+12 8.38072e+10 0.0733223 6.18478e+11 4.53483e+10 0.0733223 6.6797e+11 4.89771e+10 0.0733223 9.15868e+11 6.71814e+10 0.0733527 1.14263e+12 8.38148e+10 0.0733527 6.18279e+11 4.53524e+10 0.0733527 6.67755e+11 4.89816e+10 0.0733527 9.15859e+11 6.72058e+10 0.07338 1.14262e+12 8.38453e+10 0.07338 6.18273e+11 4.53689e+10 0.07338 6.67748e+11 4.89994e+10 0.07338 9.15337e+11 6.71561e+10 0.0733676 1.14197e+12 8.37833e+10 0.0733676 6.1792e+11 4.53354e+10 0.0733676 6.67368e+11 4.89632e+10 0.0733676 9.15061e+11 6.69522e+10 0.0731669 1.14162e+12 8.3529e+10 0.0731669 6.17734e+11 4.51977e+10 0.0731669 6.67166e+11 4.88145e+10 0.0731669 9.15236e+11 6.67946e+10 0.0729808 1.14184e+12 8.33323e+10 0.0729808 6.17852e+11 4.50913e+10 0.0729808 6.67294e+11 4.86996e+10 0.0729808 


==> rawfigs/src/data/optimized_sample.dat <==
nsamples vD01 varD01 vbeta varbeta
100 0.192728 2.25921e-05 1.78966 0.00232138
1100 0.195774 3.92808e-05 1.76581 0.00332204
2100 0.196278 4.00828e-05 1.75887 0.0032851
3100 0.196101 3.8299e-05 1.75979 0.00311953
4100 0.196114 3.50161e-05 1.75873 0.00289518
5100 0.196319 3.73031e-05 1.75657 0.00309576
6100 0.196642 3.86241e-05 1.75364 0.00325667
7100 0.196672 3.80523e-05 1.75331 0.00325432
8100 0.196639 3.72513e-05 1.7529 0.003219
9100 0.196534 3.70807e-05 1.75392 0.00321107
10100 0.196631 3.76545e-05 1.75301 0.0032392
11100 0.196725 3.7026e-05 1.75229 0.00316858
12100 0.196747 3.75313e-05 1.7521 0.00324076
13100 0.19677 3.69528e-05 1.75186 0.0031883
14100 0.19669 3.6965e-05 1.75277 0.00317565
15100 0.196761 3.67237e-05 1.75203 0.00316988
16100 0.196684 3.62474e-05 1.75291 0.00311255
17100 0.196678 3.61562e-05 1.75309 0.00308134
18100 0.19673 3.57371e-05 1.75254 0.00304706
19100 0.196693 3.56533e-05 1.75283 0.0030355
20100 0.196651 3.56892e-05 1.75328 0.00304351
21100 0.19666 3.58043e-05 1.7532 0.00305
22100 0.196689 3.55735e-05 1.75296 0.00301592
23100 0.196652 3.54173e-05 1.75322 0.0030091
24100 0.196696 3.5157e-05 1.75285 0.0029839
25100 0.196706 3.5049e-05 1.75271 0.0029712
26100 0.19665 3.50743e-05 1.75324 0.00296768
27100 0.196653 3.47407e-05 1.75311 0.00294327
28100 0.19667 3.5121e-05 1.75307 0.00296788
29100 0.196677 3.49116e-05 1.75302 0.00294288
30100 0.196695 3.48353e-05 1.75277 0.00293942
31100 0.196684 3.49328e-05 1.75285 0.00296714
32100 0.196675 3.49828e-05 1.75292 0.00296332
33100 0.196652 3.49475e-05 1.75311 0.00295878
34100 0.196641 3.48059e-05 1.75324 0.00294931
35100 0.196684 3.47662e-05 1.75276 0.00294256
36100 0.196668 3.47966e-05 1.75293 0.00293506
37100 0.196633 3.47236e-05 1.75319 0.00292058
38100 0.196648 3.46184e-05 1.75308 0.00291269
39100 0.196682 3.4487e-05 1.7527 0.00290181
40100 0.1967 3.42814e-05 1.75253 0.00287895
41100 0.196713 3.43112e-05 1.75244 0.00287711
42100 0.196723 3.436e-05 1.75227 0.00287719
43100 0.196724 3.44084e-05 1.75227 0.00287111
44100 0.196765 3.47221e-05 1.75195 0.00289538
45100 0.196753 3.469e-05 1.75207 0.00288998
46100 0.196763 3.48494e-05 1.752 0.00290225
47100 0.196746 3.49425e-05 1.75217 0.00290796
48100 0.196752 3.4761e-05 1.75213 0.00288865
49100 0.19675 3.47571e-05 1.75213 0.00288924
50100 0.19675 3.47511e-05 1.75214 0.00289611
51100 0.196727 3.47242e-05 1.75234 0.00289458
52100 0.196708 3.49204e-05 1.75253 0.002905
53100 0.196699 3.49058e-05 1.75258 0.00290267
54100 0.196712 3.50251e-05 1.7524 0.00291252
55100 0.19673 3.51281e-05 1.75221 0.00292527
56100 0.196719 3.50771e-05 1.75234 0.00292052
57100 0.196702 3.4932e-05 1.7525 0.00290714
58100 0.196707 3.49879e-05 1.75248 0.00291026
59100 0.196704 3.49556e-05 1.75253 0.00290346
60100 0.196707 3.48843e-05 1.75253 0.00289648
61100 0.196716 3.48923e-05 1.75243 0.00290407
62100 0.196739 3.49039e-05 1.7522 0.00290371
63100 0.196761 3.51888e-05 1.752 0.0029308
64100 0.196732 3.5319e-05 1.75229 0.00294318
65100 0.196751 3.53079e-05 1.75208 0.00293766
66100 0.196721 3.53727e-05 1.75232 0.00294395
67100 0.196706 3.5467e-05 1.75248 0.0029486
68100 0.196718 3.55031e-05 1.75235 0.00295531
69100 0.196722 3.54853e-05 1.75231 0.00294936
70100 0.196722 3.55219e-05 1.75227 0.00295527
71100 0.196729 3.55391e-05 1.75221 0.00296467
72100 0.196716 3.55916e-05 1.75234 0.00296636
73100 0.196743 3.5566e-05 1.75206 0.00296763
74100 0.19674 3.56445e-05 1.75209 0.00297281
75100 0.196751 3.54913e-05 1.75197 0.00295744
76100 0.196731 3.5469e-05 1.75219 0.00295525
77100 0.196725 3.54785e-05 1.7522 0.00295326
78100 0.196724 3.54653e-05 1.75226 0.00295567
79100 0.196717 3.54193e-05 1.75234 0.00295345
80100 0.196725 3.54724e-05 1.75229 0.0029608
81100 0.196717 3.53969e-05 1.75236 0.00295424
82100 0.196722 3.53628e-05 1.7523 0.00294485
83100 0.196734 3.54022e-05 1.75215 0.00294734
84100 0.196733 3.52971e-05 1.75216 0.00293777
85100 0.19674 3.53567e-05 1.75213 0.00294452
86100 0.196761 3.54343e-05 1.75192 0.00294978
87100 0.196783 3.55112e-05 1.75174 0.00295422
88100 0.196795 3.5481e-05 1.7516 0.00295209
89100 0.196778 3.55022e-05 1.75175 0.00294924
90100 0.196775 3.54261e-05 1.75175 0.002945
91100 0.1968 3.54917e-05 1.7515 0.00295066
92100 0.196797 3.54088e-05 1.75154 0.00294492
93100 0.196797 3.54212e-05 1.75152 0.00294687
94100 0.196804 3.55246e-05 1.75147 0.00295556
95100 0.196813 3.55179e-05 1.7514 0.00295239
96100 0.19682 3.55041e-05 1.75131 0.00294828
97100 0.19682 3.56011e-05 1.75128 0.00295413
98100 0.196808 3.56012e-05 1.7514 0.00294994
99100 0.196802 3.55908e-05 1.75147 0.00294773
100100 0.196805 3.55282e-05 1.75145 0.00294442
101100 0.196797 3.54919e-05 1.75153 0.00294187
102100 0.19679 3.53895e-05 1.75157 0.00293241
103100 0.196791 3.53728e-05 1.75155 0.00293156
104100 0.196785 3.54173e-05 1.75164 0.00293656
105100 0.196775 3.54614e-05 1.75173 0.00294195
106100 0.19677 3.55464e-05 1.75174 0.00294744
107100 0.196766 3.55578e-05 1.75177 0.00294852
108100 0.196766 3.55276e-05 1.75177 0.00294667
109100 0.196762 3.54766e-05 1.75176 0.00294296
110100 0.196772 3.55027e-05 1.75167 0.00294382
111100 0.196765 3.54516e-05 1.75173 0.0029397
112100 0.196775 3.54362e-05 1.75162 0.00293692
113100 0.196777 3.55648e-05 1.75162 0.00294665
114100 0.196781 3.55203e-05 1.75161 0.00294627
115100 0.196775 3.55591e-05 1.75168 0.0029519
116100 0.196788 3.55612e-05 1.7516 0.00295279
117100 0.196782 3.55355e-05 1.75164 0.0029508
118100 0.196789 3.55395e-05 1.75156 0.00294998
119100 0.19679 3.55091e-05 1.75153 0.00294789
120100 0.196793 3.55488e-05 1.75151 0.00295396
121100 0.196798 3.55058e-05 1.75147 0.00295037
122100 0.196796 3.54694e-05 1.75151 0.00294622
123100 0.196795 3.5447e-05 1.7515 0.00294606
124100 0.196774 3.55679e-05 1.75171 0.00295902
125100 0.196775 3.55842e-05 1.75172 0.00296081
126100 0.196778 3.5533e-05 1.75167 0.0029576
127100 0.196783 3.55356e-05 1.75162 0.0029559
128100 0.196779 3.54629e-05 1.75167 0.00294979
129100 0.196786 3.54124e-05 1.75159 0.00294479
130100 0.196785 3.54449e-05 1.75159 0.00294971
131100 0.196787 3.54444e-05 1.75158 0.00294869
132100 0.196788 3.54389e-05 1.75156 0.00294851
133100 0.196779 3.53847e-05 1.75165 0.00294332
134100 0.196776 3.53793e-05 1.75167 0.00294129
135100 0.196787 3.53351e-05 1.75154 0.00293692
136100 0.196782 3.53355e-05 1.7516 0.00293563
137100 0.19678 3.52844e-05 1.75161 0.00293187
138100 0.196783 3.52345e-05 1.75159 0.00292778
139100 0.196791 3.5291e-05 1.7515 0.00293355
140100 0.196786 3.52695e-05 1.75153 0.00293385
141100 0.196781 3.52193e-05 1.75158 0.00292847
142100 0.19678 3.52071e-05 1.75157 0.00292767
143100 0.196781 3.5253e-05 1.75156 0.00293367
144100 0.196794 3.52378e-05 1.75145 0.00293262
145100 0.196798 3.52072e-05 1.75141 0.00293147
146100 0.196797 3.5198e-05 1.75142 0.00292958
147100 0.196786 3.51923e-05 1.75152 0.00292954
148100 0.196787 3.5123e-05 1.75153 0.00292485
149100 0.196784 3.51327e-05 1.75157 0.00292509
150100 0.196774 3.51603e-05 1.75166 0.00292744
151100 0.196774 3.51366e-05 1.75167 0.00292573
152100 0.196774 3.52133e-05 1.75167 0.00293207
153100 0.196773 3.51724e-05 1.75169 0.00292778
154100 0.196769 3.51996e-05 1.75174 0.00292929
155100 0.196766 3.52211e-05 1.75178 0.0029317
156100 0.196767 3.5176e-05 1.75177 0.00292714
157100 0.196769 3.51494e-05 1.75175 0.00292467
158100 0.196775 3.51895e-05 1.75169 0.00292887
159100 0.19677 3.51837e-05 1.75174 0.00292921
160100 0.196779 3.51897e-05 1.75166 0.00292879
161100 0.196774 3.52521e-05 1.7517 0.00293386
162100 0.196769 3.52666e-05 1.75175 0.00293754
163100 0.196771 3.52282e-05 1.75174 0.00293279
164100 0.196768 3.52149e-05 1.75178 0.00293209
165100 0.196759 3.51866e-05 1.75188 0.00292885
166100 0.196754 3.51999e-05 1.75191 0.00292765
167100 0.196745 3.52499e-05 1.75198 0.00293354
168100 0.19675 3.52545e-05 1.75193 0.00293286
169100 0.196743 3.52671e-05 1.75198 0.00293414
170100 0.196743 3.52707e-05 1.75199 0.00293428
171100 0.196744 3.53634e-05 1.752 0.00294543
172100 0.19675 3.54171e-05 1.75194 0.00294966
173100 0.196748 3.54155e-05 1.75197 0.00295071
174100 0.196743 3.54795e-05 1.75201 0.00295716
175100 0.196739 3.54635e-05 1.75206 0.00295553
176100 0.196733 3.54486e-05 1.75212 0.0029538
177100 0.196745 3.54755e-05 1.752 0.00295585
178100 0.196747 3.54384e-05 1.75196 0.0029531
179100 0.196746 3.54229e-05 1.752 0.00295235
180100 0.196747 3.53844e-05 1.752 0.00294779
181100 0.196747 3.53565e-05 1.75199 0.00294653
182100 0.196752 3.53818e-05 1.75194 0.00294944
183100 0.19674 3.54144e-05 1.75204 0.00295391
184100 0.196744 3.53726e-05 1.75201 0.00295082
185100 0.196745 3.53297e-05 1.75198 0.00294599
186100 0.19675 3.53192e-05 1.75195 0.00294621
187100 0.196752 3.53859e-05 1.75191 0.00295276
188100 0.196756 3.53717e-05 1.75189 0.00295183
189100 0.19675 3.53608e-05 1.75194 0.00295027
190100 0.19676 3.53328e-05 1.75185 0.00294755
191100 0.19676 3.53282e-05 1.75185 0.00294798
192100 0.19676 3.53029e-05 1.75183 0.0029474
193100 0.196762 3.53188e-05 1.75182 0.00294921
194100 0.196756 3.53013e-05 1.75186 0.00294784
195100 0.196759 3.52928e-05 1.75183 0.00294612
196100 0.196759 3.52737e-05 1.75184 0.00294426
197100 0.196758 3.5256e-05 1.75185 0.00294307
198100 0.196754 3.52315e-05 1.75191 0.00294119
199100 0.196754 3.52238e-05 1.7519 0.0029402
200100 0.196751 3.51903e-05 1.75194 0.00293703
201100 0.196759 3.51842e-05 1.75187 0.00293616
202100 0.196759 3.51863e-05 1.75187 0.0029358
203100 0.196757 3.51344e-05 1.75188 0.00293185
204100 0.196749 3.51854e-05 1.75196 0.00293673
205100 0.196749 3.52064e-05 1.75197 0.00293957
206100 0.196757 3.51947e-05 1.75189 0.00293933
207100 0.196757 3.51758e-05 1.75191 0.00293818
208100 0.196761 3.52027e-05 1.75188 0.00294019
209100 0.196755 3.51809e-05 1.75195 0.00293789
210100 0.196754 3.51651e-05 1.75196 0.0029377
211100 0.19675 3.51312e-05 1.75199 0.00293441
212100 0.196755 3.51197e-05 1.75196 0.00293419
213100 0.196759 3.50945e-05 1.75191 0.0029321
214100 0.196762 3.50878e-05 1.75189 0.00293031
215100 0.196761 3.50708e-05 1.75189 0.00292952
216100 0.196757 3.51118e-05 1.75192 0.00293414
217100 0.196759 3.50781e-05 1.75191 0.00293064
218100 0.196754 3.51425e-05 1.75195 0.00293704
219100 0.196754 3.51543e-05 1.75196 0.00293847
220100 0.196754 3.51643e-05 1.75196 0.00293908
221100 0.196749 3.51957e-05 1.752 0.00294147
222100 0.196751 3.51949e-05 1.75199 0.00294029
223100 0.196755 3.51877e-05 1.75196 0.00293911
224100 0.19676 3.52013e-05 1.75191 0.00293936
225100 0.196755 3.51734e-05 1.75196 0.00293785
226100 0.196754 3.51648e-05 1.75197 0.00293771
227100 0.196751 3.51764e-05 1.75201 0.00294073
228100 0.19675 3.52142e-05 1.75202 0.00294345
229100 0.196759 3.52239e-05 1.75193 0.00294387
230100 0.196764 3.52135e-05 1.75188 0.00294294
231100 0.196766 3.5183e-05 1.75187 0.0029403
232100 0.196772 3.52352e-05 1.7518 0.00294416
233100 0.19677 3.52775e-05 1.75182 0.00294905
234100 0.196764 3.5268e-05 1.75188 0.00294701
235100 0.196764 3.52909e-05 1.75189 0.00294851
236100 0.196771 3.52907e-05 1.75183 0.00294696
237100 0.196771 3.52993e-05 1.75181 0.00294785
238100 0.196773 3.5269e-05 1.7518 0.00294509
239100 0.196766 3.52395e-05 1.75187 0.00294344
240100 0.196769 3.52716e-05 1.75184 0.00294621
241100 0.196772 3.52408e-05 1.75181 0.00294363
242100 0.196775 3.52181e-05 1.75178 0.00294209
243100 0.196772 3.52424e-05 1.7518 0.00294358
244100 0.19677 3.52374e-05 1.75181 0.00294272
245100 0.196774 3.51931e-05 1.75176 0.00293839
246100 0.196774 3.51686e-05 1.75176 0.00293528
247100 0.196779 3.51759e-05 1.75172 0.00293527
248100 0.196781 3.51877e-05 1.75171 0.00293792
249100 0.196786 3.51811e-05 1.75166 0.00293724
250100 0.196786 3.51763e-05 1.75166 0.00293747
251100 0.196788 3.51484e-05 1.75165 0.00293499
252100 0.196789 3.51431e-05 1.75164 0.00293492
253100 0.19679 3.51146e-05 1.75163 0.00293298
254100 0.196794 3.5142e-05 1.75159 0.0029349
255100 0.196792 3.51117e-05 1.75161 0.00293219
256100 0.196792 3.51311e-05 1.75161 0.00293371
257100 0.196793 3.51348e-05 1.7516 0.00293434
258100 0.196798 3.51701e-05 1.75155 0.00293923
259100 0.196799 3.51962e-05 1.75153 0.00294084
260100 0.196798 3.51909e-05 1.75154 0.00294065
261100 0.196804 3.51894e-05 1.75148 0.00294018
262100 0.196805 3.52036e-05 1.75146 0.00294097
263100 0.196808 3.52119e-05 1.75143 0.00294239
264100 0.196803 3.52353e-05 1.75148 0.00294477
265100 0.196803 3.52103e-05 1.75146 0.00294307
266100 0.196799 3.51981e-05 1.7515 0.00294308
267100 0.196799 3.5172e-05 1.7515 0.00294123
268100 0.196801 3.51682e-05 1.7515 0.00294119
269100 0.196802 3.51464e-05 1.75147 0.00293934
270100 0.196804 3.515e-05 1.75147 0.00293972
271100 0.19681 3.51709e-05 1.75142 0.00294276
272100 0.196813 3.51601e-05 1.75139 0.00294173
273100 0.196811 3.51685e-05 1.75141 0.0029418
274100 0.196807 3.51681e-05 1.75145 0.00294291
275100 0.196802 3.51917e-05 1.75151 0.00294523
276100 0.196799 3.51957e-05 1.75153 0.00294667
277100 0.196806 3.51804e-05 1.75146 0.00294551
278100 0.196811 3.51913e-05 1.75142 0.00294608
279100 0.196809 3.52014e-05 1.75145 0.00294709
280100 0.196808 3.51918e-05 1.75147 0.00294552
281100 0.196805 3.51896e-05 1.75149 0.00294562
282100 0.196807 3.51621e-05 1.75147 0.00294319
283100 0.196811 3.51788e-05 1.75143 0.00294397
284100 0.196812 3.51533e-05 1.75143 0.00294153
285100 0.196814 3.51427e-05 1.75142 0.00293976
286100 0.196815 3.51314e-05 1.75141 0.00293976
287100 0.196815 3.51144e-05 1.75141 0.00293809
288100 0.196813 3.51e-05 1.75143 0.00293661
289100 0.19681 3.51146e-05 1.75145 0.00293753
290100 0.196805 3.51201e-05 1.75151 0.00293874
291100 0.196802 3.51396e-05 1.75154 0.0029415
292100 0.196799 3.51117e-05 1.75157 0.00294002
293100 0.196798 3.51297e-05 1.75157 0.00294192
294100 0.196797 3.51454e-05 1.75158 0.00294527
295100 0.196799 3.51548e-05 1.75155 0.00294614
296100 0.196801 3.51699e-05 1.75154 0.00294704
297100 0.196801 3.51821e-05 1.75154 0.00294753
298100 0.1968 3.51856e-05 1.75155 0.00294784
299100 0.196799 3.51691e-05 1.75156 0.00294595
300100 0.196798 3.51897e-05 1.75157 0.00294799
301100 0.196794 3.52137e-05 1.75161 0.00295141
302100 0.196792 3.52063e-05 1.75162 0.00295205
303100 0.196791 3.51835e-05 1.75163 0.00295012
304100 0.196795 3.52107e-05 1.7516 0.00295419
305100 0.196795 3.52177e-05 1.75161 0.00295505
306100 0.196797 3.52194e-05 1.75159 0.0029552
307100 0.196795 3.52329e-05 1.75161 0.00295666
308100 0.196797 3.51996e-05 1.7516 0.00295387
309100 0.196794 3.51883e-05 1.75162 0.00295321
310100 0.19679 3.52002e-05 1.75166 0.002954
311100 0.196791 3.51722e-05 1.75166 0.00295117
312100 0.196791 3.51611e-05 1.75165 0.00294977
313100 0.196796 3.51577e-05 1.7516 0.00294964
314100 0.196793 3.51474e-05 1.75163 0.00294932
315100 0.196796 3.51538e-05 1.7516 0.00295071
316100 0.196792 3.51477e-05 1.75165 0.00294982
317100 0.196792 3.51459e-05 1.75164 0.00294942
318100 0.196795 3.5164e-05 1.75161 0.00295096
319100 0.196798 3.51525e-05 1.75158 0.00295006
320100 0.196797 3.51501e-05 1.75158 0.0029496
321100 0.196794 3.51805e-05 1.75161 0.00295227
322100 0.196798 3.51969e-05 1.75159 0.00295348
323100 0.196802 3.51832e-05 1.75155 0.00295291
324100 0.196801 3.51543e-05 1.75155 0.00295064
325100 0.196801 3.51884e-05 1.75155 0.00295387
326100 0.196804 3.51718e-05 1.75152 0.00295242
327100 0.196801 3.51614e-05 1.75156 0.00295084
328100 0.1968 3.51334e-05 1.75157 0.00294802
329100 0.196798 3.51326e-05 1.75159 0.00294761
330100 0.196795 3.51162e-05 1.75161 0.00294649
331100 0.196796 3.51159e-05 1.7516 0.00294629
332100 0.196798 3.51217e-05 1.7516 0.00294673
333100 0.196797 3.51006e-05 1.75161 0.0029452
334100 0.196798 3.50758e-05 1.7516 0.00294345
335100 0.196799 3.50481e-05 1.75159 0.00294191
336100 0.196801 3.50742e-05 1.75158 0.00294358
337100 0.1968 3.50917e-05 1.7516 0.00294506
338100 0.196799 3.50728e-05 1.75161 0.002944
339100 0.196803 3.50986e-05 1.75158 0.002947
340100 0.196801 3.50954e-05 1.7516 0.0029468
341100 0.196806 3.51084e-05 1.75154 0.00294861
342100 0.19681 3.51386e-05 1.7515 0.00295129
343100 0.196812 3.51155e-05 1.75149 0.00294889
344100 0.196813 3.51147e-05 1.75149 0.00294874
345100 0.196814 3.51301e-05 1.75148 0.00295084
346100 0.196813 3.51202e-05 1.7515 0.00294961
347100 0.196814 3.5105e-05 1.75148 0.00294799
348100 0.196815 3.51287e-05 1.75147 0.00295138
349100 0.196815 3.5142e-05 1.75148 0.00295219
350100 0.196814 3.51567e-05 1.75149 0.00295238
351100 0.196811 3.51588e-05 1.75152 0.00295188
352100 0.19681 3.51511e-05 1.75152 0.00295121
353100 0.196814 3.51405e-05 1.75148 0.00295089
354100 0.19681 3.51485e-05 1.75152 0.00295177
355100 0.19681 3.51389e-05 1.75152 0.00295128
356100 0.196811 3.51338e-05 1.75152 0.00295098
357100 0.196805 3.51647e-05 1.75158 0.0029542
358100 0.196806 3.5178e-05 1.75157 0.0029553
359100 0.196806 3.51956e-05 1.75158 0.00295738
360100 0.196804 3.51965e-05 1.75159 0.00295726
361100 0.196804 3.51912e-05 1.75159 0.00295603
362100 0.196804 3.51731e-05 1.75158 0.00295551
363100 0.196803 3.515e-05 1.75159 0.00295338
364100 0.196803 3.51668e-05 1.7516 0.0029555
365100 0.196803 3.51746e-05 1.75162 0.00295659
366100 0.196805 3.51927e-05 1.7516 0.00295717
367100 0.196805 3.52155e-05 1.75161 0.00295815
368100 0.196801 3.52211e-05 1.75164 0.00295891
369100 0.196804 3.52317e-05 1.75162 0.00296073
370100 0.196807 3.52364e-05 1.75158 0.00296185
371100 0.196804 3.5226e-05 1.75161 0.00296119
372100 0.196806 3.52314e-05 1.75159 0.00296014
373100 0.196807 3.52205e-05 1.75158 0.00295962
374100 0.196808 3.52024e-05 1.75157 0.00295783
375100 0.196802 3.52164e-05 1.75163 0.00295984
376100 0.196805 3.52345e-05 1.7516 0.00296166
377100 0.196805 3.52333e-05 1.7516 0.00296119
378100 0.196803 3.52549e-05 1.75163 0.00296341
379100 0.196803 3.52421e-05 1.75163 0.00296329
380100 0.196805 3.52399e-05 1.75161 0.00296301
381100 0.19681 3.52412e-05 1.75155 0.00296364
382100 0.196812 3.52508e-05 1.75153 0.00296541
383100 0.196812 3.52227e-05 1.75154 0.00296305
384100 0.196811 3.52123e-05 1.75155 0.00296195
385100 0.196811 3.52219e-05 1.75155 0.00296307
386100 0.196812 3.52214e-05 1.75154 0.00296244
387100 0.196816 3.52425e-05 1.7515 0.00296474
388100 0.196814 3.52304e-05 1.75153 0.0029633
389100 0.196815 3.52141e-05 1.75151 0.0029619
390100 0.196814 3.52122e-05 1.75152 0.00296276
391100 0.196816 3.52089e-05 1.75149 0.00296275
392100 0.196814 3.52134e-05 1.75151 0.00296216
393100 0.196812 3.52143e-05 1.75153 0.0029621
394100 0.196811 3.51957e-05 1.75154 0.00296067
395100 0.196812 3.51854e-05 1.75153 0.00295924
396100 0.196814 3.52044e-05 1.75151 0.0029608
397100 0.196812 3.51927e-05 1.75153 0.00295869
398100 0.19681 3.51951e-05 1.75154 0.00295801
399100 0.196814 3.5191e-05 1.7515 0.00295776
400100 0.196814 3.51738e-05 1.75151 0.00295587
401100 0.196811 3.51597e-05 1.75154 0.00295405
402100 0.196808 3.51976e-05 1.75158 0.00295675
403100 0.19681 3.52088e-05 1.75156 0.00295811
404100 0.196812 3.52158e-05 1.75154 0.00295889
405100 0.196811 3.52033e-05 1.75155 0.00295744
406100 0.196809 3.51801e-05 1.75156 0.00295533
407100 0.196802 3.51829e-05 1.75162 0.00295533
408100 0.196801 3.5168e-05 1.75164 0.00295431
409100 0.1968 3.51662e-05 1.75164 0.00295446
410100 0.196796 3.51783e-05 1.75168 0.00295485
411100 0.196795 3.51697e-05 1.7517 0.00295397
412100 0.196799 3.51931e-05 1.75165 0.0029565
413100 0.196794 3.52115e-05 1.7517 0.00295764
414100 0.196796 3.52206e-05 1.75169 0.00295828
415100 0.196798 3.52108e-05 1.75168 0.00295799
416100 0.1968 3.52279e-05 1.75165 0.00295949
417100 0.196799 3.52129e-05 1.75166 0.00295785
418100 0.196798 3.52006e-05 1.75167 0.00295661
419100 0.196799 3.52137e-05 1.75166 0.00295743
420100 0.196795 3.52168e-05 1.7517 0.00295742
421100 0.196794 3.52211e-05 1.7517 0.00295794
422100 0.196792 3.52275e-05 1.75172 0.00295859
423100 0.196792 3.52463e-05 1.75172 0.00295944
424100 0.196794 3.52338e-05 1.7517 0.00295776
425100 0.196794 3.52451e-05 1.7517 0.00295993
426100 0.196793 3.52684e-05 1.75171 0.00296264
427100 0.196795 3.52588e-05 1.7517 0.00296122
428100 0.196794 3.52569e-05 1.75171 0.00296118
429100 0.196793 3.52677e-05 1.75172 0.00296239
430100 0.19679 3.526e-05 1.75175 0.00296153
431100 0.196792 3.52453e-05 1.75174 0.00295962
432100 0.196795 3.52562e-05 1.75169 0.00296011
433100 0.196796 3.52403e-05 1.75168 0.0029585
434100 0.196797 3.52425e-05 1.75167 0.00295902
435100 0.196797 3.52424e-05 1.75167 0.00295886
436100 0.1968 3.52397e-05 1.75165 0.00295878
437100 0.1968 3.52626e-05 1.75165 0.00296036
438100 0.196803 3.52659e-05 1.75162 0.00295992
439100 0.196803 3.52632e-05 1.75162 0.00296021
440100 0.196802 3.52517e-05 1.75163 0.00295972
441100 0.196799 3.52521e-05 1.75166 0.00295987
442100 0.196799 3.52643e-05 1.75166 0.00296023
443100 0.196797 3.52581e-05 1.75168 0.00295917
444100 0.196795 3.52565e-05 1.75169 0.00295945
445100 0.196794 3.52452e-05 1.75171 0.0029584
446100 0.196794 3.52347e-05 1.7517 0.00295692
447100 0.196793 3.52216e-05 1.75171 0.00295604
448100 0.19679 3.52132e-05 1.75174 0.00295592
449100 0.196792 3.52046e-05 1.75173 0.0029549
450100 0.19679 3.51922e-05 1.75175 0.00295398
451100 0.196791 3.51894e-05 1.75173 0.00295371
452100 0.196788 3.51881e-05 1.75177 0.00295364
453100 0.19679 3.51797e-05 1.75175 0.00295373
454100 0.196788 3.51811e-05 1.75177 0.00295375
455100 0.196789 3.5189e-05 1.75176 0.00295526
456100 0.196789 3.51794e-05 1.75177 0.00295466
457100 0.196788 3.51749e-05 1.75177 0.00295431
458100 0.19679 3.51732e-05 1.75176 0.00295371
459100 0.196789 3.51736e-05 1.75178 0.00295375
460100 0.196788 3.52027e-05 1.75178 0.00295685
461100 0.196785 3.52037e-05 1.75181 0.00295681
462100 0.196784 3.51951e-05 1.75182 0.00295521
463100 0.196783 3.51922e-05 1.75182 0.0029555
464100 0.196784 3.51869e-05 1.75182 0.00295516
465100 0.196782 3.51865e-05 1.75182 0.00295453
466100 0.196784 3.51951e-05 1.75181 0.00295583
467100 0.196783 3.52014e-05 1.75183 0.00295603
468100 0.196782 3.52047e-05 1.75183 0.00295627
469100 0.196779 3.52016e-05 1.75186 0.00295591
470100 0.196775 3.52006e-05 1.7519 0.00295598
471100 0.196774 3.51854e-05 1.75191 0.00295523
472100 0.196771 3.51936e-05 1.75193 0.00295615
473100 0.196774 3.51968e-05 1.75192 0.00295612
474100 0.196776 3.52028e-05 1.75189 0.00295599
475100 0.196775 3.51819e-05 1.7519 0.00295432
476100 0.196778 3.51805e-05 1.75188 0.00295411
477100 0.196772 3.52045e-05 1.75193 0.00295597
478100 0.196773 3.52154e-05 1.75192 0.00295645
479100 0.196772 3.51996e-05 1.75193 0.00295501
480100 0.196771 3.51926e-05 1.75193 0.00295428
481100 0.196772 3.5185e-05 1.75194 0.00295322
482100 0.196773 3.52066e-05 1.75192 0.00295556
483100 0.196776 3.51913e-05 1.7519 0.00295401
484100 0.196772 3.52164e-05 1.75194 0.00295638
485100 0.196772 3.52008e-05 1.75194 0.0029549
486100 0.196774 3.51946e-05 1.75193 0.0029541
487100 0.196774 3.51996e-05 1.75192 0.00295417
488100 0.196777 3.52195e-05 1.75191 0.00295616
489100 0.196778 3.51988e-05 1.75189 0.00295491
490100 0.196777 3.51945e-05 1.7519 0.00295481
491100 0.196774 3.51965e-05 1.75193 0.00295482
492100 0.196775 3.51671e-05 1.75191 0.00295265
493100 0.196772 3.51732e-05 1.75195 0.00295312
494100 0.196774 3.51713e-05 1.75193 0.00295243
495100 0.196778 3.51726e-05 1.75189 0.00295278
496100 0.196776 3.51693e-05 1.75191 0.00295238
497100 0.196775 3.51676e-05 1.75192 0.00295128
498100 0.196779 3.51698e-05 1.75188 0.00295182
499100 0.196779 3.51962e-05 1.75187 0.00295423
500100 0.196783 3.51852e-05 1.75185 0.00295285
501100 0.196783 3.51873e-05 1.75184 0.00295301
502100 0.196784 3.51725e-05 1.75182 0.00295171
503100 0.196786 3.51746e-05 1.75182 0.00295188
504100 0.196784 3.51709e-05 1.75184 0.00295177
505100 0.196786 3.51739e-05 1.75182 0.00295206
506100 0.196787 3.51709e-05 1.75181 0.00295226
507100 0.196784 3.51808e-05 1.75184 0.00295328
508100 0.196783 3.5167e-05 1.75185 0.00295167
509100 0.196785 3.51686e-05 1.75183 0.00295235
510100 0.196786 3.51634e-05 1.75183 0.00295137
511100 0.196786 3.51619e-05 1.75182 0.00295095
512100 0.196787 3.51614e-05 1.75182 0.00295036
513100 0.196789 3.51831e-05 1.7518 0.00295217
514100 0.19679 3.51938e-05 1.75179 0.00295333
515100 0.196792 3.52003e-05 1.75178 0.00295397
516100 0.196794 3.51975e-05 1.75175 0.00295343
517100 0.196794 3.51917e-05 1.75175 0.00295311
518100 0.196794 3.51906e-05 1.75176 0.00295355
519100 0.196792 3.51839e-05 1.75178 0.00295289
520100 0.196792 3.5181e-05 1.75178 0.00295284
521100 0.196791 3.51899e-05 1.75179 0.00295359
522100 0.196791 3.51953e-05 1.75179 0.0029542
523100 0.19679 3.52069e-05 1.7518 0.00295524
524100 0.196791 3.52194e-05 1.75178 0.00295662
525100 0.196792 3.52212e-05 1.75178 0.00295737
526100 0.196793 3.5223e-05 1.75176 0.00295773
527100 0.196792 3.52379e-05 1.75177 0.00295838
528100 0.196792 3.52331e-05 1.75178 0.00295808
529100 0.196792 3.52166e-05 1.75178 0.00295687
530100 0.196789 3.5215e-05 1.75181 0.00295743
531100 0.196788 3.52137e-05 1.75182 0.00295775
532100 0.19679 3.52021e-05 1.7518 0.00295702
533100 0.196787 3.52133e-05 1.75183 0.00295778
534100 0.196787 3.52092e-05 1.75184 0.00295781
535100 0.196788 3.52106e-05 1.75183 0.00295769
536100 0.196788 3.52197e-05 1.75182 0.00295884
537100 0.196789 3.52098e-05 1.75181 0.00295839
538100 0.19679 3.51921e-05 1.75181 0.00295681
539100 0.19679 3.51867e-05 1.75181 0.00295612
540100 0.196789 3.51846e-05 1.75182 0.00295598
541100 0.196788 3.51757e-05 1.75182 0.00295557
542100 0.196787 3.51635e-05 1.75183 0.00295462
543100 0.196787 3.51691e-05 1.75183 0.00295566
544100 0.196786 3.51636e-05 1.75184 0.0029553
545100 0.196787 3.51624e-05 1.75184 0.00295467
546100 0.196786 3.5157e-05 1.75184 0.00295392
547100 0.196787 3.51578e-05 1.75183 0.00295465
548100 0.196789 3.51665e-05 1.75181 0.00295531
549100 0.19679 3.51752e-05 1.7518 0.00295561
550100 0.196789 3.51625e-05 1.75181 0.00295422
551100 0.196788 3.51708e-05 1.75182 0.00295499
552100 0.196788 3.51812e-05 1.75182 0.00295606
553100 0.196787 3.51745e-05 1.75183 0.00295574
554100 0.196792 3.51815e-05 1.75178 0.00295656
555100 0.196792 3.51758e-05 1.75178 0.00295581
556100 0.196791 3.51789e-05 1.7518 0.00295675
557100 0.196793 3.51713e-05 1.75177 0.0029559
558100 0.196792 3.51773e-05 1.75178 0.00295643
559100 0.19679 3.5203e-05 1.7518 0.00295867
560100 0.196793 3.51984e-05 1.75178 0.00295804
561100 0.196795 3.51896e-05 1.75175 0.00295762
562100 0.196794 3.51844e-05 1.75175 0.00295698
563100 0.196793 3.5179e-05 1.75177 0.00295674
564100 0.196795 3.51802e-05 1.75174 0.00295709
565100 0.196797 3.51958e-05 1.75172 0.00295856
566100 0.196796 3.52124e-05 1.75173 0.00296005
567100 0.196793 3.52103e-05 1.75176 0.00296041
568100 0.196793 3.52001e-05 1.75177 0.00295948
569100 0.19679 3.52002e-05 1.75178 0.00295929
570100 0.196789 3.52012e-05 1.75179 0.00295888
571100 0.196789 3.52036e-05 1.7518 0.00295908
572100 0.19679 3.52253e-05 1.75179 0.00296086
573100 0.196789 3.52139e-05 1.75181 0.00296008
574100 0.19679 3.52161e-05 1.7518 0.00295977
575100 0.19679 3.52111e-05 1.75179 0.0029593
576100 0.196789 3.5232e-05 1.7518 0.002961
577100 0.19679 3.52317e-05 1.7518 0.00296056
578100 0.19679 3.52227e-05 1.7518 0.00295966
579100 0.196793 3.52164e-05 1.75177 0.00295951
580100 0.196796 3.5213e-05 1.75175 0.00295901
581100 0.196796 3.52052e-05 1.75175 0.00295851
582100 0.196795 3.52097e-05 1.75175 0.00295842
583100 0.196796 3.52068e-05 1.75175 0.00295745
584100 0.196796 3.52046e-05 1.75174 0.00295732
585100 0.196795 3.52067e-05 1.75175 0.00295714
586100 0.196795 3.52099e-05 1.75175 0.00295757
587100 0.196795 3.52164e-05 1.75175 0.00295873
588100 0.196796 3.52271e-05 1.75174 0.00295983
589100 0.196792 3.52354e-05 1.75177 0.00296063
590100 0.196797 3.52704e-05 1.75173 0.00296351
591100 0.196802 3.52823e-05 1.75169 0.00296471
592100 0.196803 3.52887e-05 1.75168 0.00296468
593100 0.1968 3.53217e-05 1.7517 0.00296807
594100 0.196799 3.53179e-05 1.75172 0.00296779
595100 0.196798 3.53127e-05 1.75173 0.00296678
596100 0.196798 3.53109e-05 1.75172 0.00296668
597100 0.1968 3.53093e-05 1.75171 0.00296628
598100 0.1968 3.5293e-05 1.7517 0.00296475
599100 0.196801 3.52873e-05 1.75169 0.00296426
600100 0.196801 3.52858e-05 1.7517 0.00296378
601100 0.196801 3.52871e-05 1.7517 0.00296374
602100 0.196801 3.52808e-05 1.7517 0.00296301
603100 0.196799 3.52845e-05 1.75171 0.00296388
604100 0.196798 3.53106e-05 1.75172 0.00296624
605100 0.1968 3.53039e-05 1.7517 0.00296583
606100 0.1968 3.52915e-05 1.7517 0.00296486
607100 0.196799 3.53019e-05 1.75171 0.00296494
608100 0.196803 3.53069e-05 1.75167 0.00296544
609100 0.196802 3.52985e-05 1.75168 0.00296508
610100 0.196801 3.53025e-05 1.75169 0.00296507
611100 0.196803 3.53061e-05 1.75167 0.00296504
612100 0.196804 3.52977e-05 1.75166 0.00296385
613100 0.196801 3.53105e-05 1.75169 0.0029652
614100 0.196803 3.53231e-05 1.75167 0.00296647
615100 0.1968 3.53395e-05 1.7517 0.00296838
616100 0.196799 3.53306e-05 1.75172 0.00296754
617100 0.196797 3.53337e-05 1.75173 0.00296819
618100 0.196797 3.53251e-05 1.75173 0.00296741
619100 0.196797 3.53321e-05 1.75173 0.00296825
620100 0.196798 3.53265e-05 1.75172 0.00296788
621100 0.196796 3.53277e-05 1.75174 0.00296796
622100 0.196795 3.5316e-05 1.75175 0.00296682
623100 0.196796 3.53051e-05 1.75175 0.00296606
624100 0.196797 3.53101e-05 1.75174 0.00296597
625100 0.196796 3.53032e-05 1.75175 0.00296608
626100 0.196798 3.52917e-05 1.75173 0.00296508
627100 0.196796 3.53011e-05 1.75174 0.00296551
628100 0.196796 3.52926e-05 1.75174 0.00296484
629100 0.196796 3.53105e-05 1.75174 0.00296631
630100 0.196796 3.53037e-05 1.75174 0.00296555
631100 0.196794 3.529e-05 1.75176 0.00296419
632100 0.196795 3.52875e-05 1.75175 0.0029644
633100 0.196795 3.52884e-05 1.75175 0.0029644
634100 0.196796 3.52955e-05 1.75175 0.00296486
635100 0.196794 3.53029e-05 1.75177 0.0029659
636100 0.196793 3.53019e-05 1.75178 0.00296556
637100 0.196792 3.5295e-05 1.75178 0.00296498
638100 0.196791 3.52904e-05 1.75179 0.0029643
639100 0.196792 3.52846e-05 1.75179 0.00296361
640100 0.196788 3.52966e-05 1.75182 0.00296486
641100 0.19679 3.52916e-05 1.7518 0.00296482
642100 0.196791 3.53022e-05 1.75179 0.00296517
643100 0.196791 3.53214e-05 1.75179 0.00296693
644100 0.19679 3.53222e-05 1.7518 0.00296703
645100 0.196788 3.53355e-05 1.75181 0.00296874
646100 0.196789 3.53298e-05 1.7518 0.00296839
647100 0.196791 3.53276e-05 1.75178 0.00296813
648100 0.196789 3.53255e-05 1.7518 0.00296778
649100 0.196788 3.53274e-05 1.75181 0.00296805
650100 0.196787 3.53291e-05 1.75182 0.00296828
651100 0.196789 3.53264e-05 1.7518 0.00296812
652100 0.196792 3.53169e-05 1.75178 0.00296736
653100 0.196792 3.53145e-05 1.75178 0.00296738
654100 0.19679 3.53185e-05 1.75179 0.00296795
655100 0.196793 3.5328e-05 1.75177 0.00296891
656100 0.19679 3.53263e-05 1.75179 0.00296901
657100 0.196788 3.53292e-05 1.75182 0.00296959
658100 0.19679 3.5333e-05 1.7518 0.00296975
659100 0.196788 3.53322e-05 1.75181 0.00296967
660100 0.196791 3.53336e-05 1.75178 0.00297004
661100 0.196789 3.5326e-05 1.7518 0.00296986
662100 0.196787 3.53196e-05 1.75182 0.00296929
663100 0.196787 3.53019e-05 1.75182 0.00296788
664100 0.196786 3.52963e-05 1.75183 0.00296727
665100 0.196787 3.52825e-05 1.75183 0.00296579
666100 0.196788 3.52882e-05 1.75181 0.00296674
667100 0.196786 3.52738e-05 1.75183 0.00296549
668100 0.196785 3.52634e-05 1.75184 0.00296439
669100 0.196787 3.52689e-05 1.75182 0.00296465
670100 0.196786 3.52657e-05 1.75182 0.00296453
671100 0.196782 3.52722e-05 1.75186 0.00296488
672100 0.196782 3.52786e-05 1.75186 0.00296534
673100 0.196782 3.52803e-05 1.75185 0.00296527
674100 0.196781 3.52801e-05 1.75186 0.00296478
675100 0.19678 3.52873e-05 1.75187 0.00296583
676100 0.19678 3.52924e-05 1.75187 0.00296629
677100 0.19678 3.5295e-05 1.75187 0.00296649
678100 0.19678 3.52767e-05 1.75186 0.00296491
679100 0.19678 3.52689e-05 1.75187 0.00296416
680100 0.19678 3.52708e-05 1.75187 0.00296429
681100 0.196779 3.52741e-05 1.75187 0.0029642
682100 0.196779 3.52641e-05 1.75187 0.00296306
683100 0.196779 3.52684e-05 1.75188 0.00296337
684100 0.19678 3.52684e-05 1.75187 0.00296269
685100 0.196782 3.52638e-05 1.75185 0.00296245
686100 0.196781 3.52569e-05 1.75186 0.0029613
687100 0.19678 3.52575e-05 1.75186 0.00296098
688100 0.196783 3.52674e-05 1.75183 0.00296196
689100 0.196785 3.5269e-05 1.75182 0.00296158
690100 0.196783 3.52763e-05 1.75184 0.00296165
691100 0.196783 3.52728e-05 1.75184 0.00296197
692100 0.196783 3.52667e-05 1.75183 0.00296157
693100 0.196781 3.52823e-05 1.75186 0.00296248
694100 0.196779 3.52851e-05 1.75187 0.00296313
695100 0.196775 3.52962e-05 1.75191 0.00296462
696100 0.196776 3.52967e-05 1.7519 0.00296458
697100 0.196777 3.52954e-05 1.75189 0.00296449
698100 0.196778 3.52852e-05 1.75189 0.00296355
699100 0.196777 3.52821e-05 1.75189 0.00296313
700100 0.196776 3.52741e-05 1.7519 0.00296238
701100 0.196776 3.52776e-05 1.7519 0.00296268
702100 0.19678 3.52785e-05 1.75187 0.0029629
703100 0.19678 3.52675e-05 1.75187 0.0029617
704100 0.196781 3.52667e-05 1.75186 0.00296141
705100 0.196781 3.52592e-05 1.75185 0.00296083
706100 0.196782 3.5274e-05 1.75185 0.00296149
707100 0.196782 3.52726e-05 1.75184 0.00296137
708100 0.196784 3.52756e-05 1.75183 0.00296133
709100 0.196783 3.5271e-05 1.75183 0.00296107
710100 0.196783 3.52771e-05 1.75184 0.00296139
711100 0.196784 3.52708e-05 1.75182 0.00296073
712100 0.196786 3.52731e-05 1.75181 0.00296096
713100 0.196786 3.52565e-05 1.7518 0.0029595
714100 0.196784 3.52644e-05 1.75183 0.00296059
715100 0.196785 3.52678e-05 1.75182 0.00296094
716100 0.196783 3.52943e-05 1.75183 0.00296371
717100 0.196783 3.5293e-05 1.75184 0.00296331
718100 0.196782 3.52807e-05 1.75184 0.00296211
719100 0.196782 3.52815e-05 1.75184 0.00296202
720100 0.196782 3.52762e-05 1.75184 0.00296163
721100 0.196783 3.5264e-05 1.75183 0.00296043
722100 0.196781 3.52598e-05 1.75185 0.00295989
723100 0.19678 3.52501e-05 1.75186 0.00295905
724100 0.196782 3.52487e-05 1.75184 0.00295915
725100 0.196779 3.52596e-05 1.75187 0.00296016
726100 0.196779 3.5267e-05 1.75187 0.00296085
727100 0.196778 3.52617e-05 1.75188 0.00296007
728100 0.19678 3.52576e-05 1.75186 0.00295947
729100 0.196778 3.52533e-05 1.75188 0.00295933
730100 0.196777 3.52608e-05 1.75188 0.00296019
731100 0.196777 3.52522e-05 1.75188 0.00295973
732100 0.196777 3.52548e-05 1.75189 0.00295966
733100 0.196778 3.52483e-05 1.75188 0.00295864
734100 0.196777 3.52398e-05 1.75189 0.00295801
735100 0.196778 3.52356e-05 1.75187 0.00295781
736100 0.196776 3.52374e-05 1.7519 0.002958
737100 0.196776 3.52461e-05 1.7519 0.00295851
738100 0.196776 3.52418e-05 1.7519 0.00295806
739100 0.196776 3.52283e-05 1.7519 0.00295675
740100 0.196777 3.52205e-05 1.75188 0.00295638
741100 0.196778 3.5221e-05 1.75187 0.00295605
742100 0.196779 3.52296e-05 1.75186 0.00295655
743100 0.19678 3.52221e-05 1.75185 0.00295576
744100 0.196779 3.52293e-05 1.75187 0.00295659
745100 0.196779 3.5218e-05 1.75186 0.00295549
746100 0.19678 3.52219e-05 1.75185 0.00295582
747100 0.19678 3.52031e-05 1.75185 0.00295422
748100 0.196779 3.52143e-05 1.75186 0.00295488
749100 0.196779 3.521e-05 1.75185 0.00295482
750100 0.196779 3.52102e-05 1.75186 0.00295518
751100 0.196779 3.52113e-05 1.75186 0.00295522
752100 0.196778 3.52089e-05 1.75187 0.00295482
753100 0.196776 3.51967e-05 1.75189 0.00295366
754100 0.196777 3.51841e-05 1.75187 0.00295233
755100 0.196778 3.5186e-05 1.75187 0.00295288
756100 0.196778 3.51867e-05 1.75187 0.00295277
757100 0.196778 3.51903e-05 1.75187 0.00295296
758100 0.196778 3.51907e-05 1.75188 0.00295265
759100 0.196778 3.51896e-05 1.75187 0.0029523
760100 0.196777 3.51906e-05 1.75188 0.00295233
761100 0.196777 3.51877e-05 1.75188 0.00295208
762100 0.196779 3.51821e-05 1.75186 0.00295136
763100 0.19678 3.5169e-05 1.75185 0.00295027
764100 0.196779 3.51708e-05 1.75186 0.00295021
765100 0.196779 3.51709e-05 1.75186 0.00295031
766100 0.19678 3.51743e-05 1.75185 0.00295097
767100 0.19678 3.51847e-05 1.75185 0.00295187
768100 0.19678 3.51947e-05 1.75186 0.00295298
769100 0.196779 3.51944e-05 1.75186 0.00295257
770100 0.196779 3.51836e-05 1.75187 0.00295152
771100 0.196781 3.51898e-05 1.75184 0.00295217
772100 0.196781 3.51863e-05 1.75183 0.0029521
773100 0.196782 3.51838e-05 1.75182 0.00295253
774100 0.196784 3.51917e-05 1.75181 0.00295325
775100 0.196783 3.51898e-05 1.75182 0.00295299
776100 0.196782 3.5197e-05 1.75183 0.00295403
777100 0.19678 3.5194e-05 1.75184 0.00295362
778100 0.196781 3.51905e-05 1.75183 0.00295342
779100 0.196781 3.51916e-05 1.75184 0.00295354
780100 0.196781 3.51807e-05 1.75183 0.00295238
781100 0.196782 3.51805e-05 1.75182 0.00295305
782100 0.196781 3.51821e-05 1.75183 0.00295303
783100 0.196782 3.51932e-05 1.75181 0.0029537
784100 0.196782 3.51895e-05 1.75181 0.00295355
785100 0.196783 3.51937e-05 1.7518 0.00295394
786100 0.196781 3.51989e-05 1.75182 0.00295451
787100 0.19678 3.51888e-05 1.75183 0.00295366
788100 0.196781 3.5204e-05 1.75182 0.0029548
789100 0.196781 3.52025e-05 1.75182 0.00295432
790100 0.196783 3.52146e-05 1.7518 0.00295569
791100 0.196784 3.52328e-05 1.75181 0.00295699
792100 0.196782 3.52269e-05 1.75182 0.00295693
793100 0.196781 3.52275e-05 1.75184 0.00295679
794100 0.19678 3.52131e-05 1.75185 0.00295554
795100 0.196781 3.5222e-05 1.75184 0.00295607
796100 0.196782 3.52195e-05 1.75183 0.00295566
797100 0.196782 3.52174e-05 1.75183 0.0029552
798100 0.196781 3.52169e-05 1.75184 0.00295509
799100 0.196781 3.52167e-05 1.75184 0.00295529
800100 0.19678 3.52242e-05 1.75185 0.00295623
801100 0.196782 3.52184e-05 1.75183 0.00295551
802100 0.196782 3.52185e-05 1.75183 0.00295589
803100 0.196782 3.52213e-05 1.75183 0.00295566
804100 0.196781 3.52248e-05 1.75184 0.00295636
805100 0.196781 3.52335e-05 1.75184 0.00295707
806100 0.196782 3.52348e-05 1.75183 0.00295707
807100 0.196782 3.52283e-05 1.75183 0.00295626
808100 0.196782 3.52342e-05 1.75183 0.0029571
809100 0.196782 3.5229e-05 1.75183 0.0029567
810100 0.19678 3.52196e-05 1.75185 0.00295614
811100 0.19678 3.52078e-05 1.75185 0.00295501
812100 0.196777 3.52193e-05 1.75187 0.00295591
813100 0.196777 3.52159e-05 1.75188 0.00295573
814100 0.196779 3.5218e-05 1.75186 0.0029558
815100 0.196779 3.52099e-05 1.75187 0.00295501
816100 0.196779 3.52003e-05 1.75186 0.00295418
817100 0.19678 3.52115e-05 1.75186 0.00295523
818100 0.196779 3.52146e-05 1.75187 0.00295575
819100 0.196779 3.52118e-05 1.75186 0.00295546
820100 0.196779 3.52067e-05 1.75187 0.00295505
821100 0.196778 3.52122e-05 1.75188 0.00295577
822100 0.196778 3.52084e-05 1.75188 0.00295545
823100 0.196777 3.52019e-05 1.75188 0.00295444
824100 0.196779 3.51986e-05 1.75187 0.00295408
825100 0.196778 3.52039e-05 1.75187 0.00295477
826100 0.19678 3.52052e-05 1.75185 0.00295488
827100 0.196778 3.52132e-05 1.75188 0.00295551
828100 0.196776 3.52114e-05 1.75189 0.00295545
829100 0.196776 3.52091e-05 1.7519 0.00295519
830100 0.196774 3.52183e-05 1.75192 0.00295585
831100 0.196773 3.52055e-05 1.75192 0.00295448
832100 0.196771 3.52171e-05 1.75194 0.0029557
833100 0.196771 3.52172e-05 1.75194 0.00295632
834100 0.19677 3.52056e-05 1.75196 0.00295529
835100 0.196772 3.52165e-05 1.75194 0.00295624
836100 0.196772 3.52085e-05 1.75193 0.00295561
837100 0.196772 3.51949e-05 1.75194 0.0029545
838100 0.196771 3.51845e-05 1.75195 0.00295356
839100 0.19677 3.51756e-05 1.75195 0.00295271
840100 0.196769 3.51759e-05 1.75196 0.00295266
841100 0.196769 3.51733e-05 1.75196 0.00295212
842100 0.196769 3.51706e-05 1.75196 0.00295184
843100 0.196769 3.51669e-05 1.75196 0.00295127
844100 0.196769 3.5162e-05 1.75196 0.00295076
845100 0.196768 3.51514e-05 1.75196 0.00294971
846100 0.196768 3.51562e-05 1.75197 0.00295029
847100 0.196769 3.51771e-05 1.75196 0.00295225
848100 0.196769 3.51774e-05 1.75197 0.00295218
849100 0.19677 3.5177e-05 1.75196 0.00295218
850100 0.196768 3.51837e-05 1.75198 0.00295287
851100 0.196767 3.51858e-05 1.75198 0.00295302
852100 0.196767 3.51929e-05 1.75198 0.00295362
853100 0.196768 3.51948e-05 1.75196 0.00295397
854100 0.196768 3.51985e-05 1.75197 0.00295407
855100 0.196769 3.51914e-05 1.75196 0.00295375
856100 0.196767 3.51963e-05 1.75197 0.00295401
857100 0.196769 3.52029e-05 1.75196 0.00295468
858100 0.19677 3.51969e-05 1.75195 0.0029542
859100 0.196771 3.51982e-05 1.75194 0.00295407
860100 0.196771 3.51996e-05 1.75193 0.00295396
861100 0.196772 3.51926e-05 1.75193 0.00295332
862100 0.196772 3.51924e-05 1.75193 0.00295344
863100 0.196771 3.52064e-05 1.75193 0.00295517
864100 0.196773 3.52047e-05 1.75192 0.00295486
865100 0.196773 3.52024e-05 1.75192 0.00295471
866100 0.196772 3.52062e-05 1.75193 0.00295512
867100 0.19677 3.52034e-05 1.75195 0.00295499
868100 0.19677 3.51997e-05 1.75195 0.00295489
869100 0.196769 3.52068e-05 1.75196 0.00295504
870100 0.19677 3.52027e-05 1.75195 0.00295446
871100 0.196769 3.52054e-05 1.75196 0.00295476
872100 0.196768 3.52013e-05 1.75197 0.00295467
873100 0.196769 3.51968e-05 1.75196 0.00295414
874100 0.196767 3.52115e-05 1.75198 0.00295543
875100 0.196767 3.52085e-05 1.75198 0.00295499
876100 0.196767 3.5208e-05 1.75198 0.00295469
877100 0.196767 3.52154e-05 1.75198 0.00295559
878100 0.196766 3.5209e-05 1.75198 0.00295511
879100 0.196766 3.52099e-05 1.75198 0.00295508
880100 0.196767 3.52157e-05 1.75197 0.00295576
881100 0.196765 3.52169e-05 1.75199 0.00295592
882100 0.196765 3.52138e-05 1.75199 0.00295551
883100 0.196766 3.52087e-05 1.75198 0.00295522
884100 0.196765 3.52042e-05 1.752 0.00295485
885100 0.196764 3.52038e-05 1.752 0.00295487
886100 0.196765 3.51951e-05 1.75199 0.00295419
887100 0.196764 3.51923e-05 1.752 0.002954
888100 0.196763 3.51926e-05 1.75201 0.00295383
889100 0.196764 3.51961e-05 1.752 0.00295436
890100 0.196765 3.51935e-05 1.75199 0.00295395
891100 0.196763 3.51906e-05 1.75201 0.00295393
892100 0.196763 3.51912e-05 1.75201 0.00295381
893100 0.196763 3.51832e-05 1.75201 0.00295303
894100 0.196762 3.51814e-05 1.75202 0.00295274
895100 0.196763 3.51762e-05 1.75201 0.00295221
896100 0.196763 3.51771e-05 1.75201 0.00295237
897100 0.196764 3.5177e-05 1.75201 0.00295216
898100 0.196763 3.51736e-05 1.75201 0.00295205
899100 0.196763 3.51659e-05 1.75201 0.00295154
900100 0.196762 3.51612e-05 1.75202 0.00295107
901100 0.196762 3.51596e-05 1.75202 0.00295097
902100 0.19676 3.51555e-05 1.75204 0.0029507
903100 0.196759 3.5149e-05 1.75206 0.0029499
904100 0.196757 3.51602e-05 1.75208 0.00295117
905100 0.196758 3.51642e-05 1.75207 0.0029517
906100 0.196758 3.51617e-05 1.75207 0.0029513
907100 0.196758 3.51561e-05 1.75207 0.00295087
908100 0.196758 3.51636e-05 1.75207 0.00295133
909100 0.196758 3.51601e-05 1.75207 0.00295086
910100 0.196757 3.51544e-05 1.75208 0.00295092
911100 0.196757 3.51511e-05 1.75207 0.00295057
912100 0.196757 3.51496e-05 1.75207 0.0029504
913100 0.196755 3.516e-05 1.7521 0.00295125
914100 0.196754 3.51598e-05 1.7521 0.00295106
915100 0.196754 3.51617e-05 1.7521 0.00295106
916100 0.196754 3.51595e-05 1.75211 0.00295088
917100 0.196754 3.51544e-05 1.7521 0.0029507
918100 0.196753 3.51456e-05 1.75211 0.00295
919100 0.196752 3.51383e-05 1.75212 0.00294935
920100 0.196752 3.51378e-05 1.75212 0.00294932
921100 0.196752 3.51407e-05 1.75212 0.00294904
922100 0.196752 3.51294e-05 1.75213 0.00294812
923100 0.196752 3.5128e-05 1.75213 0.00294796
924100 0.196753 3.51348e-05 1.75212 0.00294858
925100 0.196753 3.51294e-05 1.75211 0.00294792
926100 0.196752 3.5125e-05 1.75212 0.00294757
927100 0.196753 3.51208e-05 1.75212 0.0029471
928100 0.196752 3.51177e-05 1.75212 0.00294706
929100 0.196753 3.51209e-05 1.75212 0.0029471
930100 0.196754 3.51176e-05 1.75211 0.00294716
931100 0.196753 3.51161e-05 1.75212 0.0029469
932100 0.196753 3.51199e-05 1.75212 0.00294732
933100 0.196754 3.51322e-05 1.7521 0.00294847
934100 0.196754 3.51284e-05 1.75211 0.002948
935100 0.196753 3.5124e-05 1.75211 0.00294725
936100 0.196751 3.51325e-05 1.75213 0.00294803
937100 0.196752 3.5128e-05 1.75213 0.0029476
938100 0.196752 3.51309e-05 1.75213 0.00294798
939100 0.19675 3.51295e-05 1.75215 0.002948
940100 0.196749 3.51331e-05 1.75215 0.0029481
941100 0.196748 3.51287e-05 1.75217 0.00294811
942100 0.196746 3.51243e-05 1.75219 0.00294793
943100 0.196747 3.51213e-05 1.75218 0.00294754
944100 0.196748 3.51191e-05 1.75216 0.00294734
945100 0.196748 3.51215e-05 1.75216 0.00294721
946100 0.196748 3.5125e-05 1.75217 0.00294784
947100 0.196747 3.51151e-05 1.75217 0.00294708
948100 0.196748 3.51111e-05 1.75217 0.00294667
949100 0.196747 3.51159e-05 1.75218 0.00294702
950100 0.196747 3.51154e-05 1.75218 0.002947
951100 0.196747 3.51066e-05 1.75219 0.00294644
952100 0.196747 3.51061e-05 1.75218 0.00294674
953100 0.196747 3.51078e-05 1.75218 0.00294672
954100 0.196746 3.51156e-05 1.7522 0.00294755
955100 0.196745 3.51103e-05 1.7522 0.00294739
956100 0.196745 3.51043e-05 1.75221 0.00294664
957100 0.196742 3.51055e-05 1.75223 0.0029471
958100 0.196743 3.51205e-05 1.75223 0.00294857
959100 0.196744 3.51304e-05 1.75221 0.00294951
960100 0.196745 3.51376e-05 1.7522 0.00295039
961100 0.196744 3.51338e-05 1.75221 0.00295026
962100 0.196744 3.51301e-05 1.75221 0.00294984
963100 0.196743 3.5133e-05 1.75223 0.00294989
964100 0.196742 3.51263e-05 1.75223 0.00294952
965100 0.196741 3.51433e-05 1.75224 0.0029513
966100 0.19674 3.514e-05 1.75225 0.00295124
967100 0.196741 3.51402e-05 1.75224 0.0029512
968100 0.19674 3.51368e-05 1.75225 0.00295112
969100 0.196741 3.51414e-05 1.75223 0.00295181
970100 0.196742 3.51427e-05 1.75223 0.00295196
971100 0.196743 3.51454e-05 1.75222 0.0029523
972100 0.196744 3.51512e-05 1.75221 0.0029527
973100 0.196742 3.51529e-05 1.75223 0.00295279
974100 0.196741 3.51557e-05 1.75224 0.00295311
975100 0.196741 3.5158e-05 1.75223 0.0029534
976100 0.196742 3.51567e-05 1.75222 0.0029534
977100 0.196742 3.51605e-05 1.75222 0.00295377
978100 0.196743 3.51594e-05 1.75222 0.00295352
979100 0.196743 3.516e-05 1.75222 0.00295339
980100 0.196742 3.51576e-05 1.75222 0.00295324
981100 0.196743 3.51519e-05 1.75221 0.00295277
982100 0.196743 3.51436e-05 1.75221 0.00295198
983100 0.196741 3.51494e-05 1.75223 0.00295237
984100 0.196742 3.51544e-05 1.75222 0.00295289
985100 0.196744 3.51601e-05 1.7522 0.00295356
986100 0.196743 3.51592e-05 1.7522 0.00295346
987100 0.196743 3.51523e-05 1.75221 0.00295303
988100 0.196744 3.5167e-05 1.7522 0.00295435
989100 0.196743 3.51727e-05 1.75221 0.00295457
990100 0.196743 3.51751e-05 1.75222 0.00295479
991100 0.196743 3.51743e-05 1.75221 0.00295459
992100 0.196742 3.51807e-05 1.75223 0.00295513
993100 0.196741 3.51743e-05 1.75224 0.00295469
994100 0.19674 3.51907e-05 1.75225 0.00295634
995100 0.196739 3.51926e-05 1.75226 0.00295668
996100 0.196739 3.51923e-05 1.75226 0.00295669
997100 0.196738 3.51985e-05 1.75226 0.00295694
998100 0.196738 3.51948e-05 1.75227 0.00295637
999100 0.196738 3.5183e-05 1.75226 0.00295544
1000100 0.196738 3.51795e-05 1.75227 0.00295503
1001100 0.196737 3.51787e-05 1.75228 0.00295497
1002100 0.196737 3.51779e-05 1.75228 0.00295513
1003100 0.196737 3.51735e-05 1.75228 0.00295486
1004100 0.196736 3.51649e-05 1.75229 0.0029539
1005100 0.196735 3.51635e-05 1.7523 0.00295358
1006100 0.196736 3.51717e-05 1.75229 0.00295447
1007100 0.196736 3.51654e-05 1.75229 0.0029538
1008100 0.196736 3.51625e-05 1.7523 0.00295368
1009100 0.196735 3.51708e-05 1.7523 0.00295467
1010100 0.196736 3.51678e-05 1.7523 0.00295426
1011100 0.196736 3.51585e-05 1.7523 0.00295332
1012100 0.196735 3.51629e-05 1.7523 0.00295429
1013100 0.196736 3.51665e-05 1.7523 0.00295449
1014100 0.196737 3.51674e-05 1.75229 0.00295457
1015100 0.196737 3.51633e-05 1.75229 0.00295421
1016100 0.196737 3.51632e-05 1.75229 0.00295434
1017100 0.196737 3.51679e-05 1.75229 0.00295438
1018100 0.196738 3.51651e-05 1.75228 0.00295432
1019100 0.196738 3.51652e-05 1.75228 0.00295429
1020100 0.196737 3.5163e-05 1.75229 0.00295431
1021100 0.196735 3.51664e-05 1.7523 0.00295487
1022100 0.196735 3.51632e-05 1.7523 0.00295468
1023100 0.196735 3.51563e-05 1.75231 0.00295395
1024100 0.196736 3.51488e-05 1.7523 0.00295336
1025100 0.196736 3.51399e-05 1.75229 0.00295222
1026100 0.196737 3.51335e-05 1.75228 0.0029515
1027100 0.196738 3.51321e-05 1.75228 0.00295138
1028100 0.196737 3.51321e-05 1.75228 0.00295123
1029100 0.196737 3.51303e-05 1.75228 0.00295087
1030100 0.196736 3.51304e-05 1.75229 0.00295068
1031100 0.196737 3.51339e-05 1.75228 0.00295109
1032100 0.196736 3.51332e-05 1.75229 0.00295104
1033100 0.196737 3.51305e-05 1.75228 0.00295056
1034100 0.196736 3.51205e-05 1.7523 0.00294967
1035100 0.196735 3.51179e-05 1.7523 0.00294913
1036100 0.196734 3.51216e-05 1.75231 0.00294979
1037100 0.196734 3.51114e-05 1.75232 0.00294894
1038100 0.196733 3.51078e-05 1.75232 0.00294866
1039100 0.196734 3.51119e-05 1.75231 0.00294909
1040100 0.196734 3.51161e-05 1.75231 0.0029497
1041100 0.196736 3.51127e-05 1.7523 0.00294928
1042100 0.196736 3.51219e-05 1.7523 0.00294997
1043100 0.196735 3.5127e-05 1.7523 0.00295037
1044100 0.196737 3.51278e-05 1.75229 0.00295041
1045100 0.196738 3.51246e-05 1.75228 0.00295024
1046100 0.196737 3.51242e-05 1.75229 0.00295027
1047100 0.196737 3.51249e-05 1.75229 0.00295027
1048100 0.196739 3.51424e-05 1.75227 0.00295203
1049100 0.196738 3.51445e-05 1.75228 0.00295211
1050100 0.196738 3.51536e-05 1.75228 0.00295269
1051100 0.196738 3.51546e-05 1.75229 0.00295261
1052100 0.196738 3.51492e-05 1.75228 0.00295192
1053100 0.196738 3.51517e-05 1.75228 0.00295211
1054100 0.196738 3.51419e-05 1.75228 0.00295124
1055100 0.196738 3.51399e-05 1.75228 0.00295089
1056100 0.196739 3.51315e-05 1.75227 0.00295039
1057100 0.196739 3.51322e-05 1.75227 0.00295052
1058100 0.196739 3.51357e-05 1.75227 0.00295083
1059100 0.196738 3.51306e-05 1.75228 0.00295044
1060100 0.196738 3.51285e-05 1.75228 0.00295014
1061100 0.196739 3.51178e-05 1.75227 0.00294911
1062100 0.196739 3.51143e-05 1.75228 0.00294883
1063100 0.196738 3.51142e-05 1.75228 0.00294879
1064100 0.196739 3.51146e-05 1.75228 0.00294888
1065100 0.196739 3.51117e-05 1.75228 0.00294848
1066100 0.196739 3.51223e-05 1.75228 0.00294934
1067100 0.196738 3.51178e-05 1.75229 0.00294906
1068100 0.196737 3.51203e-05 1.75229 0.00294957
1069100 0.196737 3.51225e-05 1.75229 0.00295009
1070100 0.196738 3.51237e-05 1.75228 0.00295019
1071100 0.196736 3.51265e-05 1.7523 0.00295037
1072100 0.196736 3.51298e-05 1.7523 0.0029508
1073100 0.196736 3.5126e-05 1.75231 0.00295034
1074100 0.196736 3.51205e-05 1.7523 0.00294991
1075100 0.196735 3.5126e-05 1.75231 0.00295026
1076100 0.196735 3.51231e-05 1.75231 0.00295014
1077100 0.196735 3.51239e-05 1.75231 0.00294994
1078100 0.196735 3.51182e-05 1.75231 0.0029495
1079100 0.196735 3.51207e-05 1.75231 0.00294968
1080100 0.196735 3.51189e-05 1.75231 0.00294985
1081100 0.196736 3.5124e-05 1.7523 0.00295049
1082100 0.196734 3.51367e-05 1.75231 0.00295167
1083100 0.196734 3.51335e-05 1.75232 0.00295153
1084100 0.196732 3.51301e-05 1.75234 0.00295114
1085100 0.196733 3.51203e-05 1.75233 0.00295032
1086100 0.196733 3.51212e-05 1.75233 0.00295019
1087100 0.196732 3.51168e-05 1.75234 0.00294981
1088100 0.196732 3.51188e-05 1.75234 0.00295001
1089100 0.196732 3.51145e-05 1.75234 0.00294969
1090100 0.196732 3.51074e-05 1.75234 0.0029491
1091100 0.196731 3.51189e-05 1.75235 0.00295054
1092100 0.196732 3.51218e-05 1.75234 0.00295066
1093100 0.196732 3.51196e-05 1.75233 0.00295042
1094100 0.196732 3.51146e-05 1.75234 0.00295008
1095100 0.196732 3.51083e-05 1.75234 0.00294924
1096100 0.196732 3.51009e-05 1.75234 0.00294882
1097100 0.196732 3.51022e-05 1.75233 0.00294911
1098100 0.196732 3.51017e-05 1.75234 0.00294922
1099100 0.196731 3.5098e-05 1.75234 0.00294856
1100100 0.19673 3.51134e-05 1.75236 0.00295014
1101100 0.19673 3.51059e-05 1.75235 0.00294959
1102100 0.196731 3.51074e-05 1.75235 0.00294928
1103100 0.19673 3.5107e-05 1.75235 0.00294923
1104100 0.19673 3.51077e-05 1.75235 0.00294926
1105100 0.196731 3.51023e-05 1.75235 0.0029488
1106100 0.19673 3.5099e-05 1.75236 0.0029488
1107100 0.196731 3.50968e-05 1.75235 0.00294863
1108100 0.19673 3.5094e-05 1.75235 0.00294823
1109100 0.19673 3.50985e-05 1.75235 0.00294857
1110100 0.196731 3.50957e-05 1.75235 0.00294843
1111100 0.196731 3.50995e-05 1.75235 0.00294866
1112100 0.19673 3.50957e-05 1.75236 0.00294827
1113100 0.19673 3.50919e-05 1.75236 0.00294776
1114100 0.196729 3.50936e-05 1.75236 0.00294808
1115100 0.19673 3.50921e-05 1.75235 0.00294803
1116100 0.19673 3.50976e-05 1.75235 0.00294868
1117100 0.19673 3.50949e-05 1.75235 0.00294844
1118100 0.19673 3.5091e-05 1.75235 0.0029481
1119100 0.196729 3.50846e-05 1.75236 0.00294757
1120100 0.196729 3.50904e-05 1.75235 0.00294775
1121100 0.196729 3.50881e-05 1.75236 0.00294762
1122100 0.196729 3.50993e-05 1.75236 0.00294889
1123100 0.196729 3.50918e-05 1.75236 0.00294836
1124100 0.196728 3.50869e-05 1.75237 0.00294809
1125100 0.196729 3.50932e-05 1.75236 0.00294863
1126100 0.196729 3.50893e-05 1.75237 0.00294823
1127100 0.196729 3.5085e-05 1.75237 0.00294772
1128100 0.196729 3.50853e-05 1.75237 0.00294786
1129100 0.196728 3.50926e-05 1.75237 0.00294838
1130100 0.196728 3.5094e-05 1.75238 0.00294831
1131100 0.196728 3.50957e-05 1.75238 0.00294868
1132100 0.196728 3.50901e-05 1.75238 0.00294823
1133100 0.196727 3.50959e-05 1.75238 0.00294867
1134100 0.196728 3.50941e-05 1.75238 0.00294849
1135100 0.196727 3.50872e-05 1.75239 0.00294766
1136100 0.196727 3.50972e-05 1.75239 0.00294855
1137100 0.196727 3.50964e-05 1.75239 0.00294862
1138100 0.196727 3.51038e-05 1.75239 0.00294891
1139100 0.196727 3.51042e-05 1.75239 0.00294896
1140100 0.196726 3.50986e-05 1.7524 0.00294828
1141100 0.196726 3.50946e-05 1.7524 0.00294797
1142100 0.196724 3.51019e-05 1.75242 0.00294823
1143100 0.196724 3.51104e-05 1.75242 0.00294922
1144100 0.196725 3.51115e-05 1.75241 0.00294935
1145100 0.196725 3.51085e-05 1.75241 0.00294898
1146100 0.196726 3.51109e-05 1.7524 0.00294918
1147100 0.196725 3.51101e-05 1.75241 0.00294929
1148100 0.196725 3.51089e-05 1.75241 0.00294922
1149100 0.196727 3.5111e-05 1.7524 0.00294918
1150100 0.196726 3.51017e-05 1.7524 0.00294843
1151100 0.196727 3.50963e-05 1.7524 0.00294782
1152100 0.196727 3.5099e-05 1.75239 0.00294772
1153100 0.196728 3.51045e-05 1.75239 0.00294818
1154100 0.196727 3.5107e-05 1.7524 0.00294844
1155100 0.196727 3.5098e-05 1.7524 0.00294752
1156100 0.196727 3.51001e-05 1.7524 0.00294757
1157100 0.196726 3.51023e-05 1.75241 0.00294771
1158100 0.196725 3.50958e-05 1.75242 0.00294711
1159100 0.196725 3.50894e-05 1.75241 0.00294646
1160100 0.196725 3.50937e-05 1.75242 0.00294674
1161100 0.196725 3.50887e-05 1.75242 0.00294612
1162100 0.196725 3.50949e-05 1.75242 0.00294632
1163100 0.196724 3.50918e-05 1.75243 0.00294592
1164100 0.196723 3.50951e-05 1.75243 0.00294619
1165100 0.196724 3.50941e-05 1.75243 0.00294592
1166100 0.196724 3.50985e-05 1.75243 0.00294597
1167100 0.196725 3.51035e-05 1.75242 0.00294641
1168100 0.196725 3.51015e-05 1.75242 0.00294637
1169100 0.196725 3.51017e-05 1.75241 0.00294628
1170100 0.196725 3.5103e-05 1.75242 0.00294611
1171100 0.196726 3.50985e-05 1.75241 0.00294605
1172100 0.196726 3.50957e-05 1.75241 0.00294582
1173100 0.196725 3.50941e-05 1.75242 0.00294562
1174100 0.196725 3.5099e-05 1.75242 0.00294613
1175100 0.196726 3.50958e-05 1.75241 0.00294588
1176100 0.196727 3.50942e-05 1.7524 0.00294566
1177100 0.196728 3.50919e-05 1.7524 0.00294555
1178100 0.196728 3.5084e-05 1.7524 0.00294493
1179100 0.196727 3.50822e-05 1.7524 0.00294485
1180100 0.196728 3.50754e-05 1.75239 0.0029445
1181100 0.196728 3.50834e-05 1.75239 0.00294534
1182100 0.196729 3.5088e-05 1.75238 0.00294574
1183100 0.19673 3.50821e-05 1.75237 0.00294535
1184100 0.196729 3.50801e-05 1.75237 0.00294543
1185100 0.19673 3.50843e-05 1.75236 0.00294588
1186100 0.19673 3.50772e-05 1.75236 0.00294544
1187100 0.196729 3.50879e-05 1.75237 0.00294644
1188100 0.196728 3.50834e-05 1.75238 0.00294609
1189100 0.196728 3.50863e-05 1.75238 0.00294644
1190100 0.196728 3.50858e-05 1.75238 0.00294629
1191100 0.196727 3.50829e-05 1.75239 0.00294639
1192100 0.196726 3.50843e-05 1.7524 0.00294652
1193100 0.196726 3.50808e-05 1.7524 0.00294598
1194100 0.196725 3.50868e-05 1.7524 0.00294673
1195100 0.196726 3.50841e-05 1.7524 0.00294639
1196100 0.196726 3.50802e-05 1.7524 0.0029459
1197100 0.196726 3.50865e-05 1.7524 0.00294681
1198100 0.196728 3.50897e-05 1.75239 0.00294701
1199100 0.196728 3.5093e-05 1.75238 0.00294725
1200100 0.196728 3.50891e-05 1.75239 0.00294688
1201100 0.196728 3.50894e-05 1.75239 0.00294687
1202100 0.196728 3.50931e-05 1.75239 0.00294737
1203100 0.196727 3.50887e-05 1.7524 0.0029471
1204100 0.196728 3.50851e-05 1.75239 0.00294698
1205100 0.196728 3.5079e-05 1.75239 0.00294661
1206100 0.196728 3.50709e-05 1.75239 0.00294596
1207100 0.196729 3.5078e-05 1.75238 0.00294681
1208100 0.196729 3.50727e-05 1.75238 0.00294629
1209100 0.19673 3.5077e-05 1.75237 0.00294681
1210100 0.19673 3.5073e-05 1.75237 0.00294648
1211100 0.196729 3.50699e-05 1.75238 0.00294609
1212100 0.196729 3.5069e-05 1.75238 0.00294618
1213100 0.196728 3.50743e-05 1.75238 0.00294645
1214100 0.196728 3.50717e-05 1.75239 0.00294625
1215100 0.196726 3.50713e-05 1.7524 0.00294606
1216100 0.196724 3.50746e-05 1.75242 0.00294649
1217100 0.196724 3.50747e-05 1.75243 0.00294658
1218100 0.196723 3.50738e-05 1.75244 0.00294673
1219100 0.196724 3.50696e-05 1.75243 0.0029465
1220100 0.196723 3.50814e-05 1.75244 0.00294733
1221100 0.196724 3.50759e-05 1.75243 0.00294704
1222100 0.196724 3.50772e-05 1.75243 0.00294711
1223100 0.196724 3.50753e-05 1.75242 0.002947
1224100 0.196725 3.50748e-05 1.75242 0.00294684
1225100 0.196725 3.50732e-05 1.75242 0.00294663
1226100 0.196725 3.50746e-05 1.75242 0.00294663
1227100 0.196726 3.50716e-05 1.75241 0.00294612
1228100 0.196725 3.50644e-05 1.75241 0.00294543
1229100 0.196725 3.50633e-05 1.75241 0.00294529
1230100 0.196725 3.50555e-05 1.75242 0.00294454
1231100 0.196725 3.50579e-05 1.75242 0.00294443
1232100 0.196725 3.50545e-05 1.75241 0.00294391
1233100 0.196725 3.50661e-05 1.75242 0.00294507
1234100 0.196725 3.50663e-05 1.75242 0.00294534
1235100 0.196726 3.50642e-05 1.75242 0.00294488
1236100 0.196725 3.50623e-05 1.75242 0.00294448
1237100 0.196727 3.50633e-05 1.7524 0.00294452
1238100 0.196726 3.50624e-05 1.7524 0.00294447
1239100 0.196727 3.50541e-05 1.7524 0.00294363
1240100 0.196727 3.50524e-05 1.7524 0.00294362
1241100 0.196727 3.5055e-05 1.7524 0.00294374
1242100 0.196727 3.5056e-05 1.7524 0.00294372
1243100 0.196727 3.50554e-05 1.7524 0.00294381
1244100 0.196727 3.50562e-05 1.75239 0.00294359
1245100 0.196727 3.50622e-05 1.75239 0.00294402
1246100 0.196726 3.50653e-05 1.75241 0.00294418
1247100 0.196726 3.50695e-05 1.75241 0.00294419
1248100 0.196726 3.50683e-05 1.7524 0.00294406
1249100 0.196727 3.50758e-05 1.7524 0.00294491
1250100 0.196726 3.50756e-05 1.75241 0.00294455
1251100 0.196726 3.50797e-05 1.75241 0.00294501
1252100 0.196725 3.50807e-05 1.75242 0.00294522
1253100 0.196724 3.50755e-05 1.75242 0.00294462
1254100 0.196724 3.50755e-05 1.75242 0.00294465
1255100 0.196724 3.50795e-05 1.75243 0.00294534
1256100 0.196723 3.50743e-05 1.75244 0.00294482
1257100 0.196722 3.50698e-05 1.75245 0.00294447
1258100 0.196722 3.50651e-05 1.75245 0.00294417
1259100 0.196722 3.50557e-05 1.75245 0.00294358
1260100 0.196722 3.50522e-05 1.75244 0.00294339
1261100 0.196723 3.50537e-05 1.75243 0.00294357
1262100 0.196724 3.50505e-05 1.75243 0.00294316
1263100 0.196723 3.50492e-05 1.75244 0.00294303
1264100 0.196723 3.50421e-05 1.75244 0.00294223
1265100 0.196723 3.50411e-05 1.75244 0.00294237
1266100 0.196723 3.50401e-05 1.75244 0.00294225
1267100 0.196724 3.50364e-05 1.75243 0.00294197
1268100 0.196723 3.5032e-05 1.75243 0.00294162
1269100 0.196722 3.50261e-05 1.75244 0.00294146
1270100 0.196722 3.50188e-05 1.75244 0.00294107
1271100 0.196722 3.50204e-05 1.75245 0.00294101
1272100 0.196722 3.50223e-05 1.75244 0.00294118
1273100 0.196723 3.50228e-05 1.75244 0.00294135
1274100 0.196723 3.50147e-05 1.75244 0.00294052
1275100 0.196723 3.50082e-05 1.75243 0.00293989
1276100 0.196722 3.501e-05 1.75244 0.00294001
1277100 0.196722 3.50312e-05 1.75245 0.00294173
1278100 0.196723 3.5025e-05 1.75244 0.00294119
1279100 0.196723 3.50275e-05 1.75244 0.00294122
1280100 0.196722 3.50246e-05 1.75245 0.00294102
1281100 0.196723 3.5031e-05 1.75244 0.00294157
1282100 0.196723 3.50294e-05 1.75244 0.0029414
1283100 0.196723 3.50261e-05 1.75244 0.00294095
1284100 0.196722 3.5023e-05 1.75245 0.00294063
1285100 0.196722 3.50266e-05 1.75245 0.00294108
1286100 0.196723 3.50226e-05 1.75244 0.00294075
1287100 0.196723 3.5022e-05 1.75244 0.0029407
1288100 0.196723 3.50218e-05 1.75244 0.00294065
1289100 0.196721 3.50262e-05 1.75245 0.002941
1290100 0.19672 3.50256e-05 1.75246 0.0029411
1291100 0.196721 3.50324e-05 1.75245 0.00294191
1292100 0.196721 3.50313e-05 1.75245 0.00294173
1293100 0.196722 3.50277e-05 1.75244 0.00294137
1294100 0.196723 3.50317e-05 1.75244 0.00294174
1295100 0.196723 3.50276e-05 1.75243 0.00294129
1296100 0.196723 3.50253e-05 1.75244 0.00294112
1297100 0.196722 3.50307e-05 1.75244 0.00294168
1298100 0.196722 3.50289e-05 1.75245 0.00294182
1299100 0.196722 3.50368e-05 1.75244 0.00294259
1300100 0.196723 3.50403e-05 1.75243 0.00294273
1301100 0.196724 3.5049e-05 1.75243 0.00294337
1302100 0.196724 3.50497e-05 1.75242 0.00294333
1303100 0.196724 3.50474e-05 1.75242 0.00294308
1304100 0.196725 3.50456e-05 1.75242 0.00294293
1305100 0.196723 3.5051e-05 1.75243 0.00294351
1306100 0.196723 3.50516e-05 1.75243 0.00294371
1307100 0.196723 3.50522e-05 1.75243 0.00294347
1308100 0.196722 3.5052e-05 1.75244 0.00294363
1309100 0.196723 3.50491e-05 1.75243 0.00294348
1310100 0.196723 3.50567e-05 1.75243 0.00294425
1311100 0.196723 3.5056e-05 1.75243 0.00294415
1312100 0.196723 3.50562e-05 1.75243 0.00294418
1313100 0.196723 3.50585e-05 1.75243 0.00294418
1314100 0.196724 3.50572e-05 1.75242 0.00294403
1315100 0.196724 3.50562e-05 1.75242 0.0029438
1316100 0.196724 3.50534e-05 1.75242 0.00294368
1317100 0.196724 3.50497e-05 1.75242 0.00294335
1318100 0.196725 3.50468e-05 1.75242 0.00294293
1319100 0.196725 3.50451e-05 1.75241 0.00294284
1320100 0.196726 3.5042e-05 1.75241 0.0029424
1321100 0.196726 3.50452e-05 1.75241 0.00294262
1322100 0.196726 3.50471e-05 1.7524 0.00294297
1323100 0.196726 3.5039e-05 1.75241 0.00294221
1324100 0.196727 3.50378e-05 1.7524 0.00294233
1325100 0.196727 3.50378e-05 1.7524 0.00294217
1326100 0.196728 3.50406e-05 1.75239 0.00294232
1327100 0.196728 3.50365e-05 1.75238 0.00294217
1328100 0.196728 3.50319e-05 1.75239 0.00294183
1329100 0.196728 3.50303e-05 1.75238 0.00294176
1330100 0.196729 3.50287e-05 1.75238 0.00294158
1331100 0.196729 3.50368e-05 1.75237 0.00294238
1332100 0.19673 3.50408e-05 1.75237 0.00294255
1333100 0.19673 3.5037e-05 1.75236 0.00294231
1334100 0.196729 3.50403e-05 1.75237 0.00294242
1335100 0.196728 3.50426e-05 1.75238 0.00294253
1336100 0.196728 3.50515e-05 1.75238 0.00294323
1337100 0.196729 3.50548e-05 1.75237 0.00294356
1338100 0.196729 3.50542e-05 1.75237 0.00294362
1339100 0.196729 3.50521e-05 1.75238 0.00294344
1340100 0.196728 3.50517e-05 1.75239 0.00294364
1341100 0.196728 3.50536e-05 1.75239 0.00294367
1342100 0.196728 3.50598e-05 1.75239 0.00294421
1343100 0.196728 3.50538e-05 1.75239 0.00294397
1344100 0.196728 3.50529e-05 1.75238 0.00294382
1345100 0.196728 3.50598e-05 1.75238 0.00294439
1346100 0.196729 3.50529e-05 1.75237 0.0029437
1347100 0.196729 3.50562e-05 1.75237 0.00294413
1348100 0.19673 3.50516e-05 1.75236 0.00294372
1349100 0.19673 3.50541e-05 1.75236 0.00294394
1350100 0.19673 3.5054e-05 1.75236 0.00294376
1351100 0.19673 3.5051e-05 1.75236 0.00294343
1352100 0.196731 3.5048e-05 1.75235 0.0029433
1353100 0.19673 3.50521e-05 1.75236 0.00294373
1354100 0.196729 3.50468e-05 1.75237 0.00294314
1355100 0.196728 3.50518e-05 1.75238 0.0029434
1356100 0.196728 3.50628e-05 1.75238 0.00294423
1357100 0.196728 3.50561e-05 1.75238 0.00294367
1358100 0.196728 3.50535e-05 1.75239 0.00294341
1359100 0.196728 3.50465e-05 1.75238 0.00294265
1360100 0.196727 3.50441e-05 1.75239 0.00294255
1361100 0.196726 3.50385e-05 1.7524 0.00294212
1362100 0.196726 3.50415e-05 1.7524 0.00294228
1363100 0.196726 3.50464e-05 1.7524 0.0029428
1364100 0.196726 3.50406e-05 1.7524 0.00294235
1365100 0.196727 3.50361e-05 1.75239 0.0029418
1366100 0.196725 3.50328e-05 1.75241 0.00294149
1367100 0.196725 3.5035e-05 1.75241 0.00294156
1368100 0.196725 3.5033e-05 1.75241 0.0029417
1369100 0.196726 3.50255e-05 1.75241 0.00294081
1370100 0.196725 3.50286e-05 1.75241 0.00294123
1371100 0.196724 3.50321e-05 1.75241 0.00294153
1372100 0.196725 3.50301e-05 1.75241 0.00294136
1373100 0.196723 3.50361e-05 1.75242 0.00294205
1374100 0.196723 3.50368e-05 1.75243 0.00294223
1375100 0.196724 3.5029e-05 1.75242 0.00294134
1376100 0.196724 3.50311e-05 1.75242 0.00294179
1377100 0.196724 3.50262e-05 1.75242 0.00294162
1378100 0.196723 3.50281e-05 1.75243 0.00294161
1379100 0.196723 3.50316e-05 1.75243 0.00294205
1380100 0.196722 3.50314e-05 1.75244 0.00294187
1381100 0.196722 3.50285e-05 1.75244 0.0029417
1382100 0.196721 3.50345e-05 1.75245 0.00294214
1383100 0.196722 3.50285e-05 1.75244 0.00294167
1384100 0.196721 3.50266e-05 1.75245 0.00294152
1385100 0.196721 3.50287e-05 1.75245 0.00294152
1386100 0.19672 3.50351e-05 1.75246 0.00294199
1387100 0.196721 3.50358e-05 1.75245 0.00294206
1388100 0.196721 3.50372e-05 1.75245 0.00294222
1389100 0.196719 3.50366e-05 1.75246 0.00294221
1390100 0.19672 3.50343e-05 1.75246 0.00294181
1391100 0.19672 3.50342e-05 1.75245 0.00294197
1392100 0.19672 3.50331e-05 1.75246 0.0029419
1393100 0.19672 3.50401e-05 1.75246 0.00294245
1394100 0.196719 3.50392e-05 1.75246 0.00294222
1395100 0.19672 3.50422e-05 1.75246 0.00294242
1396100 0.19672 3.50475e-05 1.75246 0.00294305
1397100 0.19672 3.50552e-05 1.75245 0.00294351
1398100 0.19672 3.50542e-05 1.75245 0.0029434
1399100 0.196721 3.50501e-05 1.75245 0.00294307
1400100 0.19672 3.50448e-05 1.75246 0.00294259
1401100 0.196719 3.50441e-05 1.75247 0.00294252
1402100 0.196718 3.50478e-05 1.75247 0.00294258
1403100 0.196719 3.50493e-05 1.75246 0.00294287
1404100 0.196719 3.50479e-05 1.75246 0.00294254
1405100 0.196719 3.50523e-05 1.75246 0.00294292
1406100 0.196719 3.50506e-05 1.75247 0.00294287
1407100 0.196719 3.50448e-05 1.75246 0.0029424
1408100 0.19672 3.5041e-05 1.75246 0.00294199
1409100 0.196719 3.50479e-05 1.75246 0.00294247
1410100 0.196718 3.50528e-05 1.75247 0.00294252
1411100 0.196717 3.50511e-05 1.75248 0.00294253
1412100 0.196718 3.50492e-05 1.75247 0.00294244
1413100 0.196717 3.50437e-05 1.75248 0.00294199
1414100 0.196717 3.50403e-05 1.75248 0.00294149
1415100 0.196717 3.50422e-05 1.75248 0.0029415
1416100 0.196717 3.50404e-05 1.75248 0.00294124
1417100 0.196717 3.50384e-05 1.75248 0.00294094
1418100 0.196717 3.50411e-05 1.75248 0.00294115
1419100 0.196717 3.50421e-05 1.75248 0.0029415
1420100 0.196718 3.50421e-05 1.75247 0.00294146
1421100 0.196718 3.50398e-05 1.75247 0.00294151
1422100 0.196716 3.50405e-05 1.75248 0.00294163
1423100 0.196716 3.50393e-05 1.75248 0.00294152
1424100 0.196716 3.50372e-05 1.75248 0.00294108
1425100 0.196717 3.5035e-05 1.75248 0.00294086
1426100 0.196717 3.50351e-05 1.75248 0.00294077
1427100 0.196717 3.50275e-05 1.75247 0.00294016
1428100 0.196717 3.50245e-05 1.75247 0.00293982
1429100 0.196717 3.50252e-05 1.75248 0.00293981
1430100 0.196716 3.50256e-05 1.75248 0.0029399
1431100 0.196717 3.50286e-05 1.75248 0.00294008
1432100 0.196717 3.50317e-05 1.75248 0.00294033
1433100 0.196717 3.50332e-05 1.75248 0.00294054
1434100 0.196716 3.50308e-05 1.75248 0.00294039
1435100 0.196717 3.50358e-05 1.75248 0.00294088
1436100 0.196718 3.50395e-05 1.75247 0.00294114
1437100 0.196718 3.50363e-05 1.75247 0.0029409
1438100 0.196718 3.50322e-05 1.75247 0.00294065
1439100 0.196718 3.50273e-05 1.75247 0.00294025
1440100 0.196717 3.50277e-05 1.75248 0.00294037
1441100 0.196717 3.50231e-05 1.75248 0.00293984
1442100 0.196717 3.50281e-05 1.75248 0.00294028
1443100 0.196716 3.50237e-05 1.75249 0.00293993
1444100 0.196717 3.50202e-05 1.75248 0.00293957
1445100 0.196717 3.50146e-05 1.75249 0.00293915
1446100 0.196717 3.5008e-05 1.75248 0.00293849
1447100 0.196718 3.50038e-05 1.75248 0.00293799
1448100 0.196719 3.50085e-05 1.75247 0.00293835
1449100 0.196718 3.50056e-05 1.75248 0.00293823
1450100 0.196718 3.49955e-05 1.75248 0.00293744
1451100 0.196718 3.49995e-05 1.75247 0.00293813
1452100 0.196717 3.50033e-05 1.75248 0.00293877
1453100 0.196718 3.5002e-05 1.75247 0.00293863
1454100 0.196719 3.50013e-05 1.75246 0.00293853
1455100 0.19672 3.49962e-05 1.75246 0.00293798
1456100 0.196719 3.49934e-05 1.75247 0.00293778
1457100 0.19672 3.49923e-05 1.75246 0.0029374
1458100 0.19672 3.49892e-05 1.75246 0.00293714
1459100 0.196719 3.4993e-05 1.75247 0.00293738
1460100 0.196719 3.49977e-05 1.75246 0.00293783
1461100 0.196718 3.49989e-05 1.75247 0.0029382
1462100 0.196718 3.49967e-05 1.75248 0.0029378
1463100 0.196718 3.49947e-05 1.75248 0.00293747
1464100 0.196718 3.49947e-05 1.75248 0.0029374
1465100 0.196718 3.49917e-05 1.75248 0.00293733
1466100 0.196719 3.49937e-05 1.75247 0.00293771
1467100 0.196718 3.49879e-05 1.75248 0.00293727
1468100 0.196719 3.49881e-05 1.75247 0.00293712
1469100 0.196719 3.49908e-05 1.75247 0.00293742
1470100 0.196719 3.49855e-05 1.75246 0.00293692
1471100 0.196719 3.4983e-05 1.75247 0.00293657
1472100 0.196719 3.49806e-05 1.75247 0.00293627
1473100 0.19672 3.49759e-05 1.75247 0.00293594
1474100 0.196719 3.49758e-05 1.75248 0.00293594
1475100 0.196719 3.49752e-05 1.75247 0.00293586
1476100 0.196719 3.49677e-05 1.75247 0.00293544
1477100 0.19672 3.49757e-05 1.75247 0.00293642
1478100 0.196719 3.49748e-05 1.75247 0.00293629
1479100 0.196718 3.49759e-05 1.75248 0.00293643
1480100 0.196719 3.49813e-05 1.75247 0.0029369
1481100 0.19672 3.49832e-05 1.75246 0.00293721
1482100 0.19672 3.49869e-05 1.75247 0.00293772
1483100 0.196719 3.49909e-05 1.75247 0.0029381
1484100 0.19672 3.49967e-05 1.75246 0.00293889
1485100 0.19672 3.4995e-05 1.75247 0.00293876
1486100 0.196719 3.49923e-05 1.75247 0.00293853
1487100 0.196719 3.4993e-05 1.75247 0.00293849
1488100 0.196719 3.49986e-05 1.75248 0.00293891
1489100 0.196718 3.49967e-05 1.75248 0.00293857
1490100 0.196718 3.49966e-05 1.75248 0.00293872
1491100 0.19672 3.50007e-05 1.75247 0.00293917
1492100 0.196719 3.49951e-05 1.75247 0.00293862
1493100 0.196719 3.50001e-05 1.75248 0.00293887
1494100 0.196718 3.50066e-05 1.75248 0.00293944
1495100 0.196717 3.50042e-05 1.75249 0.00293914
1496100 0.196717 3.50065e-05 1.75249 0.00293932
1497100 0.196717 3.50109e-05 1.75249 0.00293971
1498100 0.196717 3.5017e-05 1.7525 0.00294002
1499100 0.196717 3.50152e-05 1.75249 0.00293984
1500100 0.196717 3.50127e-05 1.75249 0.00293978
1501100 0.196717 3.50231e-05 1.75249 0.00294043
1502100 0.196718 3.50223e-05 1.75249 0.00294041
1503100 0.196718 3.50196e-05 1.75248 0.00294015
1504100 0.196718 3.50174e-05 1.75248 0.00294006
1505100 0.196719 3.50128e-05 1.75247 0.00293961
1506100 0.196718 3.5013e-05 1.75248 0.00293972
1507100 0.196719 3.50164e-05 1.75247 0.0029401
1508100 0.196719 3.5013e-05 1.75247 0.00293976
1509100 0.196719 3.50138e-05 1.75247 0.00293968
1510100 0.19672 3.50127e-05 1.75247 0.00293967
1511100 0.196719 3.50107e-05 1.75247 0.00293952
1512100 0.19672 3.50118e-05 1.75247 0.00293978
1513100 0.196719 3.50132e-05 1.75247 0.00293985
1514100 0.196719 3.50192e-05 1.75247 0.00294045
1515100 0.19672 3.50172e-05 1.75247 0.00294025
1516100 0.19672 3.50151e-05 1.75246 0.00293987
1517100 0.19672 3.50186e-05 1.75246 0.00294025
1518100 0.196719 3.50184e-05 1.75247 0.0029403
1519100 0.19672 3.50198e-05 1.75246 0.00294056
1520100 0.19672 3.50166e-05 1.75246 0.0029403
1521100 0.19672 3.50147e-05 1.75246 0.00294009
1522100 0.196719 3.50155e-05 1.75247 0.00293989
1523100 0.196718 3.5015e-05 1.75248 0.00293995
1524100 0.196718 3.50137e-05 1.75248 0.00293976
1525100 0.196718 3.50109e-05 1.75248 0.00293949
1526100 0.196718 3.50085e-05 1.75247 0.00293908
1527100 0.196719 3.5007e-05 1.75247 0.00293888
1528100 0.196719 3.50051e-05 1.75246 0.00293853
1529100 0.19672 3.50084e-05 1.75246 0.00293897
1530100 0.19672 3.50029e-05 1.75245 0.00293855
1531100 0.196721 3.50022e-05 1.75245 0.00293842
1532100 0.196721 3.50032e-05 1.75245 0.00293852
1533100 0.196721 3.49996e-05 1.75245 0.00293807
1534100 0.196722 3.49957e-05 1.75244 0.00293765
1535100 0.196722 3.49966e-05 1.75243 0.00293775
1536100 0.196723 3.49962e-05 1.75243 0.00293769
1537100 0.196722 3.49951e-05 1.75244 0.00293774
1538100 0.196723 3.49988e-05 1.75243 0.00293806
1539100 0.196723 3.50004e-05 1.75243 0.00293797
1540100 0.196723 3.49964e-05 1.75243 0.0029378
1541100 0.196723 3.50005e-05 1.75243 0.00293847
1542100 0.196722 3.49955e-05 1.75244 0.00293825
1543100 0.196722 3.49943e-05 1.75244 0.00293823
1544100 0.196722 3.49914e-05 1.75244 0.00293806
1545100 0.196723 3.49859e-05 1.75244 0.00293763
1546100 0.196723 3.49862e-05 1.75243 0.00293727
1547100 0.196723 3.49891e-05 1.75243 0.00293742
1548100 0.196724 3.49869e-05 1.75243 0.00293714
1549100 0.196724 3.49806e-05 1.75243 0.00293662
1550100 0.196723 3.49809e-05 1.75243 0.00293661
1551100 0.196723 3.49843e-05 1.75243 0.00293682
1552100 0.196723 3.49884e-05 1.75244 0.00293719
1553100 0.196723 3.49864e-05 1.75243 0.00293712
1554100 0.196723 3.49885e-05 1.75243 0.00293695
1555100 0.196723 3.49944e-05 1.75243 0.00293727
1556100 0.196723 3.49978e-05 1.75243 0.00293753
1557100 0.196722 3.49966e-05 1.75244 0.00293729
1558100 0.196721 3.49909e-05 1.75244 0.00293673
1559100 0.196722 3.50022e-05 1.75243 0.00293778
1560100 0.196723 3.4998e-05 1.75243 0.00293727
1561100 0.196724 3.49977e-05 1.75242 0.00293746
1562100 0.196724 3.49971e-05 1.75241 0.00293752
1563100 0.196725 3.49967e-05 1.75241 0.00293747
1564100 0.196724 3.4994e-05 1.75242 0.00293757
1565100 0.196725 3.49891e-05 1.75242 0.0029371
1566100 0.196725 3.49829e-05 1.75241 0.00293652
1567100 0.196725 3.49867e-05 1.75241 0.00293678
1568100 0.196726 3.49857e-05 1.75241 0.00293669
1569100 0.196726 3.49916e-05 1.75241 0.00293711
1570100 0.196726 3.49919e-05 1.7524 0.00293728
1571100 0.196727 3.49921e-05 1.7524 0.00293734
1572100 0.196728 3.49928e-05 1.75238 0.00293723
1573100 0.196729 3.49917e-05 1.75237 0.0029373
1574100 0.196729 3.49928e-05 1.75237 0.0029374
1575100 0.196729 3.49959e-05 1.75238 0.0029377
1576100 0.196729 3.49958e-05 1.75238 0.00293765
1577100 0.196729 3.49961e-05 1.75238 0.00293775
1578100 0.19673 3.49977e-05 1.75237 0.00293796
1579100 0.19673 3.49975e-05 1.75237 0.00293774
1580100 0.19673 3.49933e-05 1.75237 0.00293745
1581100 0.19673 3.49939e-05 1.75237 0.00293767
1582100 0.19673 3.49984e-05 1.75237 0.00293811
1583100 0.19673 3.49962e-05 1.75237 0.0029377
1584100 0.196731 3.49968e-05 1.75236 0.00293775
1585100 0.19673 3.49953e-05 1.75237 0.00293763
1586100 0.19673 3.49935e-05 1.75237 0.00293736
1587100 0.19673 3.50046e-05 1.75236 0.00293828
1588100 0.19673 3.50048e-05 1.75236 0.00293825
1589100 0.19673 3.50125e-05 1.75237 0.00293896
1590100 0.196731 3.50149e-05 1.75236 0.00293915
1591100 0.196731 3.50186e-05 1.75236 0.00293917
1592100 0.19673 3.50166e-05 1.75236 0.00293903
1593100 0.19673 3.50141e-05 1.75237 0.00293874
1594100 0.196731 3.50142e-05 1.75236 0.00293869
1595100 0.196732 3.50139e-05 1.75235 0.00293872
1596100 0.196732 3.50146e-05 1.75235 0.00293872
1597100 0.196732 3.50136e-05 1.75235 0.00293881
1598100 0.196731 3.501e-05 1.75236 0.00293865
1599100 0.19673 3.50086e-05 1.75236 0.00293876
1600100 0.19673 3.50113e-05 1.75237 0.00293918
1601100 0.196731 3.50074e-05 1.75236 0.00293865
1602100 0.196731 3.50126e-05 1.75236 0.00293908
1603100 0.196731 3.50115e-05 1.75236 0.00293894
1604100 0.19673 3.50147e-05 1.75236 0.00293917
1605100 0.19673 3.50168e-05 1.75237 0.00293922
1606100 0.19673 3.50181e-05 1.75236 0.00293933
1607100 0.196729 3.50225e-05 1.75237 0.00293981
1608100 0.19673 3.50209e-05 1.75237 0.0029395
1609100 0.19673 3.50167e-05 1.75237 0.00293913
1610100 0.196731 3.50166e-05 1.75236 0.00293905
1611100 0.19673 3.50168e-05 1.75236 0.00293892
1612100 0.19673 3.50115e-05 1.75237 0.00293851
1613100 0.19673 3.50101e-05 1.75237 0.00293836
1614100 0.196729 3.50141e-05 1.75237 0.00293871
1615100 0.196729 3.50117e-05 1.75238 0.00293873
1616100 0.196729 3.50115e-05 1.75238 0.00293875
1617100 0.196729 3.50119e-05 1.75238 0.00293882
1618100 0.196729 3.50056e-05 1.75238 0.00293844
1619100 0.19673 3.50113e-05 1.75237 0.00293884
1620100 0.196729 3.50092e-05 1.75237 0.00293868
1621100 0.196729 3.50074e-05 1.75237 0.00293863
1622100 0.19673 3.50013e-05 1.75237 0.00293815
1623100 0.19673 3.50027e-05 1.75237 0.00293845
1624100 0.19673 3.50006e-05 1.75236 0.00293837
1625100 0.196731 3.5002e-05 1.75235 0.00293854
1626100 0.19673 3.49996e-05 1.75236 0.00293827
1627100 0.19673 3.5007e-05 1.75236 0.00293891
1628100 0.196731 3.50167e-05 1.75236 0.00293967
1629100 0.19673 3.50115e-05 1.75236 0.00293934
1630100 0.19673 3.50107e-05 1.75237 0.00293928
1631100 0.19673 3.50078e-05 1.75237 0.00293896
1632100 0.19673 3.50152e-05 1.75236 0.00293986
1633100 0.19673 3.50116e-05 1.75237 0.00293953
1634100 0.19673 3.50108e-05 1.75236 0.00293946
1635100 0.19673 3.5008e-05 1.75237 0.00293913
1636100 0.196729 3.50074e-05 1.75237 0.00293928
1637100 0.196729 3.50065e-05 1.75238 0.0029393
1638100 0.196729 3.50065e-05 1.75237 0.00293919
1639100 0.196729 3.50059e-05 1.75238 0.00293915
1640100 0.196728 3.50039e-05 1.75239 0.00293901
1641100 0.196727 3.50028e-05 1.75239 0.00293904
1642100 0.196729 3.5008e-05 1.75238 0.00293955
1643100 0.196729 3.50071e-05 1.75238 0.00293968
1644100 0.196729 3.50041e-05 1.75238 0.00293944
1645100 0.196728 3.50072e-05 1.75239 0.00293979
1646100 0.196728 3.50112e-05 1.75239 0.0029402
1647100 0.196728 3.50083e-05 1.75239 0.00294005
1648100 0.196728 3.50036e-05 1.75239 0.00293961
1649100 0.196728 3.50037e-05 1.75239 0.0029395
1650100 0.196728 3.50015e-05 1.75239 0.00293937
1651100 0.196728 3.49988e-05 1.75239 0.00293909
1652100 0.196728 3.49954e-05 1.75239 0.00293873
1653100 0.196728 3.49948e-05 1.75239 0.0029387
1654100 0.196728 3.49866e-05 1.75238 0.00293812
1655100 0.196728 3.49881e-05 1.75239 0.00293821
1656100 0.196728 3.49848e-05 1.75238 0.002938
1657100 0.196729 3.49864e-05 1.75238 0.00293815
1658100 0.196729 3.49818e-05 1.75238 0.00293777
1659100 0.196729 3.49805e-05 1.75238 0.00293744
1660100 0.196728 3.49813e-05 1.75238 0.00293764
1661100 0.196728 3.49759e-05 1.75239 0.00293715
1662100 0.196728 3.49725e-05 1.75239 0.00293686
1663100 0.196729 3.49695e-05 1.75238 0.00293663
1664100 0.196729 3.49658e-05 1.75238 0.00293623
1665100 0.196729 3.49593e-05 1.75238 0.00293577
1666100 0.196729 3.49607e-05 1.75237 0.00293597
1667100 0.196729 3.49633e-05 1.75238 0.00293623
1668100 0.19673 3.4965e-05 1.75237 0.00293625
1669100 0.196729 3.4966e-05 1.75238 0.00293634
1670100 0.196729 3.49604e-05 1.75238 0.00293586
1671100 0.19673 3.49629e-05 1.75237 0.00293604
1672100 0.196729 3.49607e-05 1.75238 0.00293606
1673100 0.196729 3.49637e-05 1.75238 0.00293639
1674100 0.196728 3.49651e-05 1.75239 0.00293658
1675100 0.196728 3.49642e-05 1.75239 0.00293647
1676100 0.196728 3.49611e-05 1.75239 0.00293618
1677100 0.196728 3.49603e-05 1.75239 0.00293602
1678100 0.196727 3.49624e-05 1.7524 0.00293649
1679100 0.196728 3.49607e-05 1.7524 0.00293639
1680100 0.196727 3.49555e-05 1.7524 0.0029361
1681100 0.196727 3.49605e-05 1.7524 0.00293651
1682100 0.196726 3.49612e-05 1.75241 0.00293654
1683100 0.196726 3.49558e-05 1.75241 0.00293621
1684100 0.196727 3.49502e-05 1.75241 0.0029356
1685100 0.196727 3.49527e-05 1.7524 0.00293588
1686100 0.196728 3.4955e-05 1.7524 0.00293615
1687100 0.196728 3.49572e-05 1.75239 0.00293643
1688100 0.196727 3.49667e-05 1.7524 0.00293751
1689100 0.196728 3.49626e-05 1.7524 0.00293725
1690100 0.196727 3.49592e-05 1.75241 0.00293703
1691100 0.196726 3.49636e-05 1.75241 0.00293735
1692100 0.196726 3.49668e-05 1.75242 0.00293766
1693100 0.196725 3.49671e-05 1.75242 0.00293766
1694100 0.196725 3.49654e-05 1.75242 0.00293749
1695100 0.196726 3.49672e-05 1.75242 0.00293759
1696100 0.196726 3.49654e-05 1.75242 0.00293733
1697100 0.196725 3.49682e-05 1.75243 0.00293755
1698100 0.196724 3.49679e-05 1.75244 0.00293759
1699100 0.196724 3.49672e-05 1.75244 0.00293751
1700100 0.196725 3.49681e-05 1.75243 0.00293751
1701100 0.196725 3.49654e-05 1.75243 0.00293731
1702100 0.196725 3.49674e-05 1.75243 0.00293746
1703100 0.196725 3.49705e-05 1.75243 0.00293764
1704100 0.196725 3.49708e-05 1.75242 0.0029376
1705100 0.196726 3.49732e-05 1.75241 0.00293771
1706100 0.196725 3.49762e-05 1.75242 0.002938
1707100 0.196725 3.4974e-05 1.75242 0.00293791
1708100 0.196725 3.4972e-05 1.75242 0.0029378
1709100 0.196724 3.49719e-05 1.75243 0.00293789
1710100 0.196725 3.49749e-05 1.75242 0.00293805
1711100 0.196725 3.49751e-05 1.75242 0.00293796
1712100 0.196725 3.4974e-05 1.75242 0.00293768
1713100 0.196726 3.49695e-05 1.75241 0.0029373
1714100 0.196727 3.49734e-05 1.7524 0.00293766
1715100 0.196727 3.49722e-05 1.75241 0.00293769
1716100 0.196726 3.49741e-05 1.75241 0.00293767
1717100 0.196726 3.49717e-05 1.75241 0.00293748
1718100 0.196726 3.49717e-05 1.75241 0.00293745
1719100 0.196726 3.49724e-05 1.75241 0.00293776
1720100 0.196726 3.49725e-05 1.75241 0.00293767
1721100 0.196726 3.49738e-05 1.75242 0.00293781
1722100 0.196726 3.49692e-05 1.75241 0.0029375
1723100 0.196725 3.49717e-05 1.75242 0.00293777
1724100 0.196725 3.49681e-05 1.75242 0.00293739
1725100 0.196725 3.49717e-05 1.75242 0.00293785
1726100 0.196725 3.49698e-05 1.75242 0.0029376
1727100 0.196725 3.49662e-05 1.75242 0.00293738
1728100 0.196724 3.49658e-05 1.75243 0.00293732
1729100 0.196724 3.49663e-05 1.75243 0.0029375
1730100 0.196724 3.49652e-05 1.75243 0.00293759
1731100 0.196723 3.4967e-05 1.75244 0.00293783
1732100 0.196723 3.49653e-05 1.75243 0.00293768
1733100 0.196723 3.4966e-05 1.75244 0.00293792
1734100 0.196723 3.49661e-05 1.75243 0.00293781
1735100 0.196723 3.49647e-05 1.75244 0.00293753
1736100 0.196723 3.49637e-05 1.75244 0.00293746
1737100 0.196723 3.49617e-05 1.75244 0.00293722
1738100 0.196723 3.49609e-05 1.75244 0.00293716
1739100 0.196723 3.49655e-05 1.75244 0.00293738
1740100 0.196723 3.49717e-05 1.75243 0.00293794
1741100 0.196723 3.49688e-05 1.75244 0.00293774
1742100 0.196723 3.49737e-05 1.75244 0.00293823
1743100 0.196724 3.49756e-05 1.75242 0.00293876
1744100 0.196724 3.49689e-05 1.75243 0.00293828
1745100 0.196724 3.49676e-05 1.75243 0.00293816
1746100 0.196725 3.49693e-05 1.75242 0.00293846
1747100 0.196724 3.49674e-05 1.75243 0.0029382
1748100 0.196723 3.4964e-05 1.75243 0.0029377
1749100 0.196724 3.49611e-05 1.75243 0.00293755
1750100 0.196724 3.49633e-05 1.75243 0.00293786
1751100 0.196724 3.49636e-05 1.75243 0.0029378
1752100 0.196724 3.49601e-05 1.75243 0.00293759
1753100 0.196725 3.49602e-05 1.75242 0.00293762
1754100 0.196725 3.49622e-05 1.75242 0.00293762
1755100 0.196725 3.49633e-05 1.75242 0.00293766
1756100 0.196725 3.49647e-05 1.75241 0.00293776
1757100 0.196726 3.49676e-05 1.75241 0.00293795
1758100 0.196726 3.49688e-05 1.75241 0.00293808
1759100 0.196726 3.49679e-05 1.7524 0.00293813
1760100 0.196726 3.4968e-05 1.7524 0.00293796
1761100 0.196727 3.49659e-05 1.7524 0.0029378
1762100 0.196727 3.49647e-05 1.7524 0.00293768
1763100 0.196726 3.49651e-05 1.75241 0.00293775
1764100 0.196726 3.49637e-05 1.75241 0.00293765
1765100 0.196725 3.49611e-05 1.75241 0.00293724
1766100 0.196725 3.49586e-05 1.75241 0.00293703
1767100 0.196725 3.49556e-05 1.75241 0.00293673
1768100 0.196726 3.49553e-05 1.75241 0.00293657
1769100 0.196725 3.49566e-05 1.75241 0.00293655
1770100 0.196725 3.49522e-05 1.75242 0.00293627
1771100 0.196724 3.49492e-05 1.75242 0.0029359
1772100 0.196724 3.49488e-05 1.75242 0.00293592
1773100 0.196725 3.49577e-05 1.75242 0.00293677
1774100 0.196724 3.49598e-05 1.75242 0.00293705
1775100 0.196724 3.49693e-05 1.75242 0.00293786
1776100 0.196724 3.49761e-05 1.75242 0.00293843
1777100 0.196724 3.49744e-05 1.75242 0.00293837
1778100 0.196723 3.49759e-05 1.75243 0.00293849
1779100 0.196723 3.49754e-05 1.75243 0.00293841
1780100 0.196723 3.49717e-05 1.75243 0.00293813
1781100 0.196723 3.49769e-05 1.75243 0.00293857
1782100 0.196723 3.49798e-05 1.75243 0.00293878
1783100 0.196723 3.49796e-05 1.75243 0.00293873
1784100 0.196723 3.49799e-05 1.75243 0.00293861
1785100 0.196723 3.49745e-05 1.75243 0.00293812
1786100 0.196722 3.49779e-05 1.75244 0.00293842
1787100 0.196722 3.49788e-05 1.75244 0.00293865
1788100 0.196723 3.49817e-05 1.75243 0.00293896
1789100 0.196723 3.49789e-05 1.75243 0.00293848
1790100 0.196724 3.49761e-05 1.75242 0.00293836
1791100 0.196723 3.49725e-05 1.75243 0.00293804
1792100 0.196723 3.4972e-05 1.75243 0.00293802
1793100 0.196723 3.49715e-05 1.75243 0.00293804
1794100 0.196723 3.49752e-05 1.75243 0.00293831
1795100 0.196723 3.49798e-05 1.75243 0.00293867
1796100 0.196723 3.49772e-05 1.75243 0.00293825
1797100 0.196723 3.49779e-05 1.75243 0.00293826
1798100 0.196724 3.49753e-05 1.75243 0.00293799
1799100 0.196724 3.49813e-05 1.75242 0.00293855
1800100 0.196724 3.49798e-05 1.75243 0.00293826
1801100 0.196723 3.49806e-05 1.75243 0.00293841
1802100 0.196723 3.49846e-05 1.75243 0.00293867
1803100 0.196722 3.49803e-05 1.75244 0.00293834
1804100 0.196723 3.49795e-05 1.75243 0.00293819
1805100 0.196724 3.49798e-05 1.75242 0.00293815
1806100 0.196724 3.49785e-05 1.75243 0.00293807
1807100 0.196724 3.49789e-05 1.75243 0.00293796
1808100 0.196724 3.49782e-05 1.75243 0.0029378
1809100 0.196724 3.49783e-05 1.75242 0.00293783
1810100 0.196725 3.49776e-05 1.75242 0.00293767
1811100 0.196724 3.49725e-05 1.75242 0.00293718
1812100 0.196724 3.49714e-05 1.75242 0.00293715
1813100 0.196724 3.49715e-05 1.75243 0.0029374
1814100 0.196724 3.49772e-05 1.75242 0.00293785
1815100 0.196724 3.49742e-05 1.75242 0.00293772
1816100 0.196725 3.49716e-05 1.75242 0.0029374
1817100 0.196725 3.49683e-05 1.75242 0.00293728
1818100 0.196725 3.49658e-05 1.75241 0.00293702
1819100 0.196726 3.49659e-05 1.75241 0.00293703
1820100 0.196726 3.49587e-05 1.7524 0.00293648
1821100 0.196727 3.49527e-05 1.7524 0.0029361
1822100 0.196727 3.49501e-05 1.7524 0.00293608
1823100 0.196727 3.49521e-05 1.7524 0.00293624
1824100 0.196728 3.49536e-05 1.75239 0.00293637
1825100 0.196728 3.49555e-05 1.75238 0.00293652
1826100 0.196728 3.49507e-05 1.75238 0.00293605
1827100 0.196729 3.49472e-05 1.75238 0.00293574
1828100 0.196728 3.49465e-05 1.75239 0.0029358
1829100 0.196728 3.49448e-05 1.75239 0.00293564
1830100 0.196728 3.49449e-05 1.75239 0.00293564
1831100 0.196727 3.4945e-05 1.75239 0.00293555
1832100 0.196728 3.49455e-05 1.75239 0.00293563
1833100 0.196729 3.49432e-05 1.75238 0.00293547
1834100 0.196729 3.49403e-05 1.75238 0.00293518
1835100 0.196729 3.4937e-05 1.75237 0.00293495
1836100 0.196729 3.49353e-05 1.75238 0.0029348
1837100 0.196729 3.49328e-05 1.75238 0.00293466
1838100 0.196729 3.49339e-05 1.75238 0.00293476
1839100 0.196729 3.49381e-05 1.75238 0.00293537
1840100 0.196729 3.49363e-05 1.75238 0.00293512
1841100 0.19673 3.49342e-05 1.75237 0.00293507
1842100 0.196731 3.49333e-05 1.75236 0.00293494
1843100 0.196731 3.49351e-05 1.75236 0.00293491
1844100 0.196732 3.49342e-05 1.75236 0.00293457
1845100 0.196731 3.49398e-05 1.75237 0.00293495
1846100 0.19673 3.49411e-05 1.75237 0.00293493
1847100 0.19673 3.49398e-05 1.75237 0.00293472
1848100 0.19673 3.49417e-05 1.75237 0.00293492
1849100 0.196731 3.49476e-05 1.75237 0.0029357
1850100 0.19673 3.49507e-05 1.75237 0.00293584
1851100 0.19673 3.49501e-05 1.75237 0.00293585
1852100 0.19673 3.4947e-05 1.75237 0.0029355
1853100 0.196729 3.49487e-05 1.75238 0.00293572
1854100 0.196729 3.49465e-05 1.75238 0.0029355
1855100 0.196729 3.49421e-05 1.75237 0.00293506
1856100 0.196729 3.49378e-05 1.75237 0.00293469
1857100 0.19673 3.49411e-05 1.75237 0.00293493
1858100 0.19673 3.4949e-05 1.75237 0.00293562
1859100 0.196729 3.49487e-05 1.75238 0.00293567
1860100 0.196729 3.49489e-05 1.75238 0.0029358
1861100 0.196729 3.49466e-05 1.75238 0.0029355
1862100 0.19673 3.49433e-05 1.75237 0.00293525
1863100 0.19673 3.49421e-05 1.75237 0.00293513
1864100 0.196729 3.49378e-05 1.75238 0.0029349
1865100 0.19673 3.49351e-05 1.75238 0.00293466
1866100 0.196729 3.49387e-05 1.75238 0.0029352
1867100 0.196729 3.49332e-05 1.75238 0.00293495
1868100 0.19673 3.49288e-05 1.75237 0.00293461
1869100 0.19673 3.49256e-05 1.75236 0.00293423
1870100 0.19673 3.49275e-05 1.75236 0.00293431
1871100 0.196731 3.49243e-05 1.75236 0.00293407
1872100 0.19673 3.49228e-05 1.75237 0.00293388
1873100 0.19673 3.49205e-05 1.75236 0.00293373
1874100 0.19673 3.4919e-05 1.75236 0.0029335
1875100 0.19673 3.49212e-05 1.75236 0.00293359
1876100 0.19673 3.49219e-05 1.75237 0.00293359
1877100 0.19673 3.49198e-05 1.75237 0.00293335
1878100 0.19673 3.49197e-05 1.75237 0.00293323
1879100 0.196731 3.49196e-05 1.75236 0.00293324
1880100 0.19673 3.49206e-05 1.75237 0.00293338
1881100 0.196729 3.49233e-05 1.75237 0.00293364
1882100 0.196729 3.49218e-05 1.75237 0.00293372
1883100 0.196729 3.49209e-05 1.75237 0.00293364
1884100 0.19673 3.49165e-05 1.75237 0.00293333
1885100 0.196729 3.49191e-05 1.75238 0.00293354
1886100 0.196729 3.49168e-05 1.75238 0.0029335
1887100 0.196729 3.49163e-05 1.75238 0.00293354
1888100 0.196729 3.49157e-05 1.75238 0.00293349
1889100 0.19673 3.49116e-05 1.75237 0.00293319
1890100 0.19673 3.49142e-05 1.75237 0.00293334
1891100 0.196729 3.49164e-05 1.75238 0.00293348
1892100 0.196729 3.49154e-05 1.75238 0.00293347
1893100 0.196729 3.49156e-05 1.75238 0.00293354
1894100 0.196729 3.49137e-05 1.75238 0.0029333
1895100 0.196729 3.49141e-05 1.75238 0.00293323
1896100 0.19673 3.49128e-05 1.75237 0.00293318
1897100 0.19673 3.49104e-05 1.75237 0.00293291
1898100 0.19673 3.49079e-05 1.75237 0.00293261
1899100 0.19673 3.49046e-05 1.75238 0.00293233
1900100 0.19673 3.49059e-05 1.75237 0.00293261
1901100 0.196731 3.49032e-05 1.75237 0.00293235
1902100 0.19673 3.49049e-05 1.75237 0.00293246
1903100 0.196731 3.49063e-05 1.75236 0.00293257
1904100 0.196732 3.49052e-05 1.75236 0.00293246
1905100 0.196732 3.4902e-05 1.75236 0.00293215
1906100 0.196732 3.48998e-05 1.75236 0.00293189
1907100 0.196732 3.48959e-05 1.75235 0.00293159
1908100 0.196733 3.48977e-05 1.75235 0.00293157
1909100 0.196732 3.48932e-05 1.75236 0.00293106
1910100 0.196732 3.48899e-05 1.75236 0.00293074
1911100 0.196732 3.48886e-05 1.75236 0.00293065
1912100 0.196731 3.48905e-05 1.75237 0.00293086
1913100 0.196732 3.48908e-05 1.75236 0.00293108
1914100 0.196731 3.48871e-05 1.75236 0.00293086
1915100 0.19673 3.48863e-05 1.75237 0.00293118
1916100 0.19673 3.48829e-05 1.75238 0.00293081
1917100 0.19673 3.48832e-05 1.75237 0.00293069
1918100 0.196731 3.4883e-05 1.75237 0.00293085
1919100 0.196731 3.48794e-05 1.75237 0.00293055
1920100 0.19673 3.4883e-05 1.75238 0.00293086
1921100 0.196731 3.48848e-05 1.75238 0.0029309
1922100 0.196731 3.48815e-05 1.75237 0.00293052
1923100 0.196732 3.48822e-05 1.75237 0.00293053
1924100 0.196732 3.48823e-05 1.75236 0.00293073
1925100 0.196731 3.48844e-05 1.75237 0.00293103
1926100 0.196732 3.48845e-05 1.75237 0.00293112
1927100 0.196732 3.48821e-05 1.75237 0.00293097
1928100 0.196732 3.48826e-05 1.75236 0.0029309
1929100 0.196732 3.48783e-05 1.75236 0.0029306
1930100 0.196732 3.48732e-05 1.75236 0.00293012
1931100 0.196732 3.48728e-05 1.75236 0.00293
1932100 0.196732 3.48753e-05 1.75236 0.00293002
1933100 0.196732 3.48706e-05 1.75236 0.00292968
1934100 0.196731 3.48748e-05 1.75236 0.00293011
1935100 0.196732 3.48781e-05 1.75236 0.0029303
1936100 0.196732 3.48799e-05 1.75236 0.00293035
1937100 0.196733 3.48749e-05 1.75236 0.00292991
1938100 0.196733 3.48762e-05 1.75235 0.00292999
1939100 0.196733 3.48734e-05 1.75235 0.00292984
1940100 0.196733 3.48708e-05 1.75235 0.00292968
1941100 0.196733 3.48758e-05 1.75236 0.00293008
1942100 0.196732 3.48751e-05 1.75236 0.00293019
1943100 0.196731 3.48752e-05 1.75237 0.00293031
1944100 0.196731 3.48741e-05 1.75237 0.00293019
1945100 0.196731 3.4872e-05 1.75237 0.00293001
1946100 0.196731 3.48727e-05 1.75237 0.00293006
1947100 0.196731 3.48801e-05 1.75237 0.00293072
1948100 0.196732 3.48791e-05 1.75236 0.00293068
1949100 0.196732 3.48766e-05 1.75236 0.00293052
1950100 0.196732 3.48727e-05 1.75236 0.00293028
1951100 0.196733 3.48749e-05 1.75235 0.00293048
1952100 0.196733 3.48753e-05 1.75235 0.00293064
1953100 0.196732 3.48708e-05 1.75236 0.0029302
1954100 0.196733 3.4871e-05 1.75235 0.00293033
1955100 0.196733 3.48719e-05 1.75235 0.00293045
1956100 0.196732 3.48726e-05 1.75236 0.00293051
1957100 0.196732 3.4871e-05 1.75237 0.00293035
1958100 0.196732 3.48687e-05 1.75237 0.00293032
1959100 0.196732 3.48646e-05 1.75236 0.00293003
1960100 0.196732 3.48637e-05 1.75236 0.00293009
1961100 0.196732 3.48648e-05 1.75236 0.00293028
1962100 0.196731 3.48638e-05 1.75237 0.00293017
1963100 0.196731 3.48606e-05 1.75237 0.00292986
1964100 0.196731 3.4861e-05 1.75237 0.00293008
1965100 0.19673 3.48593e-05 1.75238 0.00292999
1966100 0.19673 3.48576e-05 1.75238 0.00292999
1967100 0.19673 3.48584e-05 1.75238 0.00293
1968100 0.19673 3.48542e-05 1.75238 0.00292954
1969100 0.19673 3.48523e-05 1.75238 0.00292936
1970100 0.19673 3.4854e-05 1.75238 0.00292951
1971100 0.19673 3.48587e-05 1.75238 0.00292997
1972100 0.196729 3.48572e-05 1.75239 0.00292992
1973100 0.19673 3.48559e-05 1.75238 0.00292982
1974100 0.19673 3.48558e-05 1.75238 0.00292968
1975100 0.19673 3.48552e-05 1.75238 0.00292962
1976100 0.196729 3.48539e-05 1.75239 0.00292943
1977100 0.196729 3.48519e-05 1.75239 0.00292922
1978100 0.196728 3.48531e-05 1.7524 0.00292942
1979100 0.196729 3.48534e-05 1.7524 0.00292944
1980100 0.196729 3.48501e-05 1.7524 0.00292914
1981100 0.196729 3.48476e-05 1.7524 0.00292892
1982100 0.196729 3.48429e-05 1.7524 0.00292849
1983100 0.196729 3.48445e-05 1.7524 0.00292846
1984100 0.19673 3.48469e-05 1.75239 0.00292843
1985100 0.19673 3.48431e-05 1.75239 0.00292807
1986100 0.19673 3.48414e-05 1.75239 0.00292791
1987100 0.196731 3.48441e-05 1.75238 0.00292804
1988100 0.196731 3.48472e-05 1.75237 0.00292825
1989100 0.196732 3.48504e-05 1.75236 0.00292872
1990100 0.196733 3.48462e-05 1.75236 0.00292828
1991100 0.196733 3.48443e-05 1.75236 0.00292805
1992100 0.196733 3.48412e-05 1.75236 0.00292768
1993100 0.196733 3.48381e-05 1.75236 0.00292732
1994100 0.196734 3.48355e-05 1.75236 0.00292702
1995100 0.196734 3.48405e-05 1.75235 0.00292747
1996100 0.196734 3.48386e-05 1.75235 0.00292716
1997100 0.196735 3.48383e-05 1.75235 0.00292713
1998100 0.196734 3.48376e-05 1.75235 0.00292706
1999100 0.196734 3.48364e-05 1.75235 0.00292695
2000000 0.196734 3.48403e-05 1.75235 0.00292724


==> rawfigs/src/data/polluted_Wilke.dat <==
alt T Wilke_N2_10000 dWilke_N2_10000 Wilke_N2_rel_10000 mod_N2_10000 dmod_N2_10000 mod_N2_rel_10000 Wilke_CH4_10000 dWilke_CH4_10000 Wilke_CH4_rel_10000 mod_CH4_10000 dmod_CH4_10000 mod_CH4_rel_10000 Wilke_N2_20000 dWilke_N2_20000 Wilke_N2_rel_20000 mod_N2_20000 dmod_N2_20000 mod_N2_rel_20000 Wilke_CH4_20000 dWilke_CH4_20000 Wilke_CH4_rel_20000 mod_CH4_20000 dmod_CH4_20000 mod_CH4_rel_20000 Wilke_N2_50000 dWilke_N2_50000 Wilke_N2_rel_50000 mod_N2_50000 dmod_N2_50000 mod_N2_rel_50000 Wilke_CH4_50000 dWilke_CH4_50000 Wilke_CH4_rel_50000 mod_CH4_50000 dmod_CH4_50000 mod_CH4_rel_50000 Wilke_N2_100000 dWilke_N2_100000 Wilke_N2_rel_100000 mod_N2_100000 dmod_N2_100000 mod_N2_rel_100000 Wilke_CH4_100000 dWilke_CH4_100000 Wilke_CH4_rel_100000 mod_CH4_100000 dmod_CH4_100000 mod_CH4_rel_100000 Wilke_N2_150000 dWilke_N2_150000 Wilke_N2_rel_150000 mod_N2_150000 dmod_N2_150000 mod_N2_rel_150000 Wilke_CH4_150000 dWilke_CH4_150000 Wilke_CH4_rel_150000 mod_CH4_150000 dmod_CH4_150000 mod_CH4_rel_150000 Wilke_N2_200000 dWilke_N2_200000 Wilke_N2_rel_200000 mod_N2_200000 dmod_N2_200000 mod_N2_rel_200000 Wilke_CH4_200000 dWilke_CH4_200000 Wilke_CH4_rel_200000 mod_CH4_200000 dmod_CH4_200000 mod_CH4_rel_200000 Wilke_N2_300000 dWilke_N2_300000 Wilke_N2_rel_300000 mod_N2_300000 dmod_N2_300000 mod_N2_rel_300000 Wilke_CH4_300000 dWilke_CH4_300000 Wilke_CH4_rel_300000 mod_CH4_300000 dmod_CH4_300000 mod_CH4_rel_300000 Wilke_N2_500000 dWilke_N2_500000 Wilke_N2_rel_500000 mod_N2_500000 dmod_N2_500000 mod_N2_rel_500000 Wilke_CH4_500000 dWilke_CH4_500000 Wilke_CH4_rel_500000 mod_CH4_500000 dmod_CH4_500000 mod_CH4_rel_500000 Wilke_N2_800000 dWilke_N2_800000 Wilke_N2_rel_800000 mod_N2_800000 dmod_N2_800000 mod_N2_rel_800000 Wilke_CH4_800000 dWilke_CH4_800000 Wilke_CH4_rel_800000 mod_CH4_800000 dmod_CH4_800000 mod_CH4_rel_800000 Wilke_N2_1000000 dWilke_N2_1000000 Wilke_N2_rel_1000000 mod_N2_1000000 dmod_N2_1000000 mod_N2_rel_1000000 Wilke_CH4_1000000 dWilke_CH4_1000000 Wilke_CH4_rel_1000000 mod_CH4_1000000 dmod_CH4_1000000 mod_CH4_rel_1000000 Wilke_N2_1500000 dWilke_N2_1500000 Wilke_N2_rel_1500000 mod_N2_1500000 dmod_N2_1500000 mod_N2_rel_1500000 Wilke_CH4_1500000 dWilke_CH4_1500000 Wilke_CH4_rel_1500000 mod_CH4_1500000 dmod_CH4_1500000 mod_CH4_rel_1500000 Wilke_N2_2000000 dWilke_N2_2000000 Wilke_N2_rel_2000000 mod_N2_2000000 dmod_N2_2000000 mod_N2_rel_2000000 Wilke_CH4_2000000 dWilke_CH4_2000000 Wilke_CH4_rel_2000000 mod_CH4_2000000 dmod_CH4_2000000 mod_CH4_rel_2000000
600 184.13 518466 69231.1 0.133531 8.59555e+06 1.14777e+06 0.133531 245076 32725.2 0.133531 246553 32922.4 0.133531 515078 52357 0.101649 8.53938e+06 868017 0.101649 243475 24748.9 0.101649 244942 24898 0.101649 513430 38290.7 0.0745783 8.51206e+06 634815 0.0745783 242696 18099.8 0.0745783 244158 18208.9 0.0745783 513169 32539.2 0.0634084 8.50773e+06 539461 0.0634084 242572 15381.1 0.0634084 244034 15473.8 0.0634084 512519 30251.2 0.0590245 8.49695e+06 501529 0.0590245 242265 14299.6 0.0590245 243725 14385.8 0.0590245 512432 29077.6 0.0567444 8.49552e+06 482073 0.0567444 242224 13744.9 0.0567444 243684 13827.7 0.0567444 512216 27890.2 0.0544502 8.49192e+06 462387 0.0544502 242122 13183.6 0.0544502 243581 13263 0.0544502 512237 26917.1 0.0525482 8.49227e+06 446254 0.0525482 242132 12723.6 0.0525482 243591 12800.3 0.0525482 512236 26386 0.0515114 8.49227e+06 437448 0.0515114 242131 12472.5 0.0515114 243591 12547.7 0.0515114 512175 26263.5 0.0512783 8.49125e+06 435417 0.0512783 242103 12414.6 0.0512783 243562 12489.4 0.0512783 512099 25971.6 0.0507159 8.49e+06 430578 0.0507159 242067 12276.6 0.0507159 243525 12350.6 0.0507159 512135 25855.5 0.0504857 8.49059e+06 428654 0.0504857 242084 12221.8 0.0504857 243543 12295.4 0.0504857 
650 172.45 1.04921e+06 159018 0.15156 1.73872e+07 2.63522e+06 0.15156 494557 74955.3 0.15156 497530 75405.8 0.15156 1.04112e+06 119417 0.114701 1.72532e+07 1.97896e+06 0.114701 490745 56288.8 0.114701 493694 56627.1 0.114701 1.03711e+06 86181.8 0.0830982 1.71867e+07 1.42819e+06 0.0830982 488854 40622.9 0.0830982 491792 40867 0.0830982 1.0364e+06 72326.1 0.0697861 1.71749e+07 1.19857e+06 0.0697861 488518 34091.8 0.0697861 491454 34296.7 0.0697861 1.03493e+06 66786 0.0645317 1.71507e+07 1.10676e+06 0.0645317 487829 31480.4 0.0645317 490761 31669.6 0.0645317 1.03472e+06 63921.5 0.0617765 1.71472e+07 1.05929e+06 0.0617765 487729 30130.2 0.0617765 490661 30311.3 0.0617765 1.03423e+06 60997 0.0589783 1.7139e+07 1.01083e+06 0.0589783 487496 28751.7 0.0589783 490426 28924.5 0.0589783 1.03425e+06 58583.3 0.0566432 1.71394e+07 970829 0.0566432 487507 27614 0.0566432 490437 27779.9 0.0566432 1.03424e+06 57248.9 0.0553536 1.71392e+07 948716 0.0553536 487502 26985 0.0553536 490432 27147.2 0.0553536 1.0341e+06 56919.8 0.0550427 1.71369e+07 943262 0.0550427 487438 26829.9 0.0550427 490367 26991.1 0.0550427 1.03393e+06 56202.6 0.054358 1.71341e+07 931377 0.054358 487358 26491.8 0.054358 490287 26651 0.054358 1.03401e+06 55906.6 0.0540678 1.71354e+07 926472 0.0540678 487393 26352.3 0.0540678 490322 26510.7 0.0540678 
700 160.3 2.15657e+06 375723 0.174222 3.56504e+07 6.2111e+06 0.174222 1.01119e+06 176172 0.174222 1.01725e+06 177228 0.174222 2.13688e+06 280113 0.131085 3.53248e+07 4.63057e+06 0.131085 1.00196e+06 131342 0.131085 1.00796e+06 132129 0.131085 2.12693e+06 199295 0.0937008 3.51604e+07 3.29456e+06 0.0937008 997293 93447.2 0.0937008 1.00327e+06 94007 0.0937008 2.125e+06 164900 0.0776003 3.51285e+07 2.72598e+06 0.0776003 996387 77319.9 0.0776003 1.00236e+06 77783.2 0.0776003 2.12164e+06 151065 0.0712019 3.50729e+07 2.49726e+06 0.0712019 994811 70832.4 0.0712019 1.00077e+06 71256.8 0.0712019 2.12111e+06 143842 0.0678145 3.50643e+07 2.37787e+06 0.0678145 994565 67446 0.0678145 1.00052e+06 67850.1 0.0678145 2.11996e+06 136396 0.0643391 3.50451e+07 2.25477e+06 0.0643391 994023 63954.5 0.0643391 999978 64337.7 0.0643391 2.11996e+06 130200 0.0614161 3.50452e+07 2.15234e+06 0.0614161 994024 61049.1 0.0614161 999979 61414.8 0.0614161 2.11991e+06 126728 0.0597802 3.50443e+07 2.09496e+06 0.0597802 994001 59421.5 0.0597802 999956 59777.5 0.0597802 2.1196e+06 125818 0.0593595 3.50392e+07 2.07991e+06 0.0593595 993855 58994.8 0.0593595 999809 59348.2 0.0593595 2.11921e+06 123990 0.0585078 3.50327e+07 2.04969e+06 0.0585078 993672 58137.5 0.0585078 999625 58485.9 0.0585078 2.11936e+06 123209 0.0581347 3.50353e+07 2.03677e+06 0.0581347 993745 57771 0.0581347 999699 58117.2 0.0581347 
750 148.36 4.52825e+06 911996 0.201401 7.44438e+07 1.49931e+07 0.201401 2.10515e+06 423981 0.201401 2.11772e+06 426512 0.201401 4.47941e+06 675228 0.150741 7.36407e+07 1.11006e+07 0.150741 2.08245e+06 313909 0.150741 2.09488e+06 315783 0.150741 4.45434e+06 473678 0.106341 7.32286e+07 7.78719e+06 0.106341 2.07079e+06 220210 0.106341 2.08316e+06 221524 0.106341 4.4491e+06 386138 0.0867902 7.31425e+07 6.34805e+06 0.0867902 2.06836e+06 179513 0.0867902 2.08071e+06 180585 0.0867902 4.44121e+06 350683 0.0789611 7.30128e+07 5.76517e+06 0.0789611 2.06469e+06 163030 0.0789611 2.07702e+06 164003 0.0789611 4.43989e+06 331982 0.0747726 7.29911e+07 5.45774e+06 0.0747726 2.06408e+06 154336 0.0747726 2.0764e+06 155258 0.0747726 4.43713e+06 312505 0.0704295 7.29458e+07 5.13754e+06 0.0704295 2.06279e+06 145282 0.0704295 2.07511e+06 146149 0.0704295 4.43701e+06 296150 0.0667454 7.29438e+07 4.86866e+06 0.0667454 2.06274e+06 137678 0.0667454 2.07505e+06 138500 0.0667454 4.43684e+06 286867 0.0646557 7.29409e+07 4.71604e+06 0.0646557 2.06266e+06 133362 0.0646557 2.07497e+06 134159 0.0646557 4.43611e+06 284302 0.064088 7.2929e+07 4.67388e+06 0.064088 2.06232e+06 132170 0.064088 2.07463e+06 132959 0.064088 4.4352e+06 279493 0.0630171 7.2914e+07 4.59483e+06 0.0630171 2.06189e+06 129935 0.0630171 2.07421e+06 130710 0.0630171 4.43553e+06 277373 0.0625343 7.29195e+07 4.55997e+06 0.0625343 2.06205e+06 128949 0.0625343 2.07436e+06 129719 0.0625343 
800 137.29 9.78871e+06 2.27287e+06 0.232193 1.59339e+08 3.69974e+07 0.232193 4.50115e+06 1.04513e+06 0.232193 4.52798e+06 1.05136e+06 0.232193 9.66525e+06 1.67251e+06 0.173043 1.57329e+08 2.72248e+07 0.173043 4.44438e+06 769071 0.173043 4.47087e+06 773655 0.173043 9.601e+06 1.15816e+06 0.120629 1.56284e+08 1.88524e+07 0.120629 4.41484e+06 532559 0.120629 4.44115e+06 535734 0.120629 9.58678e+06 930555 0.0970664 1.56052e+08 1.51474e+07 0.0970664 4.4083e+06 427898 0.0970664 4.43458e+06 430449 0.0970664 9.56784e+06 837708 0.0875545 1.55744e+08 1.36361e+07 0.0875545 4.39958e+06 385204 0.0875545 4.42581e+06 387500 0.0875545 9.56445e+06 788224 0.0824118 1.55688e+08 1.28306e+07 0.0824118 4.39803e+06 362449 0.0824118 4.42424e+06 364610 0.0824118 9.55771e+06 736171 0.0770238 1.55579e+08 1.19833e+07 0.0770238 4.39493e+06 338514 0.0770238 4.42113e+06 340532 0.0770238 9.55714e+06 692049 0.0724118 1.5557e+08 1.12651e+07 0.0724118 4.39467e+06 318225 0.0724118 4.42086e+06 320122 0.0724118 9.55658e+06 666686 0.069762 1.5556e+08 1.08522e+07 0.069762 4.39441e+06 306563 0.069762 4.42061e+06 308390 0.069762 9.55486e+06 659374 0.0690092 1.55532e+08 1.07332e+07 0.0690092 4.39362e+06 303200 0.0690092 4.41981e+06 305008 0.0690092 9.55267e+06 646399 0.0676668 1.55497e+08 1.0522e+07 0.0676668 4.39261e+06 297234 0.0676668 4.4188e+06 299006 0.0676668 9.55339e+06 640526 0.0670469 1.55509e+08 1.04264e+07 0.0670469 4.39294e+06 294533 0.0670469 4.41913e+06 296289 0.0670469 
850 127.77 2.17444e+07 5.74525e+06 0.264218 3.48199e+08 9.20005e+07 0.264218 9.95649e+06 2.63068e+06 0.264218 1.00165e+07 2.64655e+06 0.264218 2.14297e+07 4.2066e+06 0.196297 3.43161e+08 6.73617e+07 0.196297 9.81243e+06 1.92615e+06 0.196297 9.87162e+06 1.93777e+06 0.196297 2.12641e+07 2.88134e+06 0.135503 3.40509e+08 4.61399e+07 0.135503 9.7366e+06 1.31933e+06 0.135503 9.79532e+06 1.32729e+06 0.135503 2.12259e+07 2.28558e+06 0.107679 3.39896e+08 3.65997e+07 0.107679 9.71907e+06 1.04654e+06 0.107679 9.7777e+06 1.05285e+06 0.107679 2.11796e+07 2.0409e+06 0.0963615 3.39156e+08 3.26816e+07 0.0963615 9.69791e+06 934504 0.0963615 9.7564e+06 940141 0.0963615 2.11709e+07 1.90925e+06 0.0901828 3.39016e+08 3.05734e+07 0.0901828 9.6939e+06 874223 0.0901828 9.75237e+06 879496 0.0901828 2.11542e+07 1.76952e+06 0.0836485 3.3875e+08 2.83359e+07 0.0836485 9.68628e+06 810242 0.0836485 9.7447e+06 815129 0.0836485 2.11522e+07 1.65e+06 0.0780061 3.38717e+08 2.6422e+07 0.0780061 9.68535e+06 755516 0.0780061 9.74377e+06 760073 0.0780061 2.11505e+07 1.58051e+06 0.0747266 3.38691e+08 2.53092e+07 0.0747266 9.68459e+06 723697 0.0747266 9.743e+06 728062 0.0747266 2.11464e+07 1.5598e+06 0.0737621 3.38624e+08 2.49776e+07 0.0737621 9.68268e+06 714215 0.0737621 9.74109e+06 718523 0.0737621 2.11411e+07 1.52454e+06 0.0721126 3.38539e+08 2.44129e+07 0.0721126 9.68024e+06 698067 0.0721126 9.73863e+06 702278 0.0721126 2.11427e+07 1.50824e+06 0.0713365 3.38564e+08 2.4152e+07 0.0713365 9.68098e+06 690607 0.0713365 9.73937e+06 694773 0.0713365 
900 120.47 4.91735e+07 1.44158e+07 0.293162 7.68194e+08 2.25205e+08 0.293162 2.28329e+07 6.69373e+06 0.293162 2.29761e+07 6.73571e+06 0.293162 4.83808e+07 1.05167e+07 0.217374 7.55811e+08 1.64294e+08 0.217374 2.24648e+07 4.88327e+06 0.217374 2.26057e+07 4.9139e+06 0.217374 4.796e+07 7.14511e+06 0.148981 7.49237e+08 1.11622e+08 0.148981 2.22694e+07 3.31771e+06 0.148981 2.24091e+07 3.33852e+06 0.148981 4.78598e+07 5.61141e+06 0.117247 7.47671e+08 8.76621e+07 0.117247 2.22229e+07 2.60556e+06 0.117247 2.23622e+07 2.6219e+06 0.117247 4.77472e+07 4.97803e+06 0.104258 7.45912e+08 7.77674e+07 0.104258 2.21706e+07 2.31146e+06 0.104258 2.23096e+07 2.32596e+06 0.104258 4.77249e+07 4.63464e+06 0.0971114 7.45564e+08 7.24028e+07 0.0971114 2.21602e+07 2.15201e+06 0.0971114 2.22992e+07 2.16551e+06 0.0971114 4.76839e+07 4.26753e+06 0.0894962 7.44924e+08 6.66678e+07 0.0894962 2.21412e+07 1.98155e+06 0.0894962 2.22801e+07 1.99398e+06 0.0894962 4.76778e+07 3.95113e+06 0.0828716 7.44828e+08 6.1725e+07 0.0828716 2.21384e+07 1.83464e+06 0.0828716 2.22772e+07 1.84615e+06 0.0828716 4.76732e+07 3.76546e+06 0.0789849 7.44755e+08 5.88244e+07 0.0789849 2.21362e+07 1.74843e+06 0.0789849 2.2275e+07 1.75939e+06 0.0789849 4.76631e+07 3.70883e+06 0.0778134 7.44598e+08 5.79397e+07 0.0778134 2.21315e+07 1.72213e+06 0.0778134 2.22703e+07 1.73293e+06 0.0778134 4.76501e+07 3.61501e+06 0.0758657 7.44396e+08 5.64741e+07 0.0758657 2.21255e+07 1.67857e+06 0.0758657 2.22643e+07 1.6891e+06 0.0758657 4.76537e+07 3.57103e+06 0.0749371 7.44452e+08 5.5787e+07 0.0749371 2.21272e+07 1.65815e+06 0.0749371 2.2266e+07 1.66855e+06 0.0749371 
950 116.06 1.12452e+08 3.51834e+07 0.312876 1.68956e+09 5.28622e+08 0.312876 5.42114e+07 1.69615e+07 0.312876 5.45788e+07 1.70764e+07 0.312876 1.10514e+08 2.56132e+07 0.231765 1.66044e+09 3.84833e+08 0.231765 5.32773e+07 1.23478e+07 0.231765 5.36384e+07 1.24315e+07 0.231765 1.0948e+08 1.73183e+07 0.158187 1.64491e+09 2.60204e+08 0.158187 5.27788e+07 8.34894e+06 0.158187 5.31366e+07 8.40553e+06 0.158187 1.09229e+08 1.35187e+07 0.123764 1.64115e+09 2.03115e+08 0.123764 5.2658e+07 6.51718e+06 0.123764 5.3015e+07 6.56135e+06 0.123764 1.0896e+08 1.19441e+07 0.109619 1.63709e+09 1.79457e+08 0.109619 5.25281e+07 5.75808e+06 0.109619 5.28841e+07 5.7971e+06 0.109619 1.08905e+08 1.10863e+07 0.101798 1.63627e+09 1.66569e+08 0.101798 5.25016e+07 5.34457e+06 0.101798 5.28575e+07 5.38079e+06 0.101798 1.08806e+08 1.01652e+07 0.0934252 1.63479e+09 1.5273e+08 0.0934252 5.2454e+07 4.90053e+06 0.0934252 5.28096e+07 4.93374e+06 0.0934252 1.0879e+08 9.36748e+06 0.0861063 1.63454e+09 1.40744e+08 0.0861063 5.2446e+07 4.51593e+06 0.0861063 5.28015e+07 4.54654e+06 0.0861063 1.08778e+08 8.89658e+06 0.0817868 1.63436e+09 1.33669e+08 0.0817868 5.24403e+07 4.28892e+06 0.0817868 5.27957e+07 4.31799e+06 0.0817868 1.08754e+08 8.75102e+06 0.0804664 1.634e+09 1.31482e+08 0.0804664 5.24287e+07 4.21875e+06 0.0804664 5.27841e+07 4.24735e+06 0.0804664 1.08723e+08 8.51352e+06 0.0783049 1.63353e+09 1.27914e+08 0.0783049 5.24138e+07 4.10426e+06 0.0783049 5.27691e+07 4.13208e+06 0.0783049 1.08731e+08 8.40123e+06 0.0772662 1.63365e+09 1.26226e+08 0.0772662 5.24177e+07 4.05012e+06 0.0772662 5.2773e+07 4.07757e+06 0.0772662 
1000 115.2 2.58045e+08 8.17851e+07 0.316941 3.65687e+09 1.15901e+09 0.316941 1.31995e+08 4.18345e+07 0.316941 1.33004e+08 4.21543e+07 0.316941 2.5354e+08 5.95148e+07 0.234735 3.59303e+09 8.4341e+08 0.234735 1.2969e+08 3.04429e+07 0.234735 1.30682e+08 3.06756e+07 0.234735 2.51134e+08 4.02036e+07 0.160088 3.55893e+09 5.69743e+08 0.160088 1.28459e+08 2.05649e+07 0.160088 1.29441e+08 2.07221e+07 0.160088 2.50549e+08 3.13458e+07 0.125109 3.55064e+09 4.44215e+08 0.125109 1.2816e+08 1.60339e+07 0.125109 1.2914e+08 1.61565e+07 0.125109 2.49925e+08 2.76725e+07 0.110723 3.54179e+09 3.92158e+08 0.110723 1.27841e+08 1.4155e+07 0.110723 1.28818e+08 1.42631e+07 0.110723 2.49797e+08 2.56696e+07 0.102762 3.53998e+09 3.63775e+08 0.102762 1.27776e+08 1.31305e+07 0.102762 1.28752e+08 1.32308e+07 0.102762 2.49568e+08 2.3517e+07 0.0942308 3.53673e+09 3.3327e+08 0.0942308 1.27658e+08 1.20294e+07 0.0942308 1.28634e+08 1.21213e+07 0.0942308 2.49529e+08 2.16507e+07 0.0867665 3.53618e+09 3.06822e+08 0.0867665 1.27638e+08 1.10747e+07 0.0867665 1.28614e+08 1.11594e+07 0.0867665 2.49501e+08 2.05478e+07 0.0823559 3.53578e+09 2.91192e+08 0.0823559 1.27624e+08 1.05106e+07 0.0823559 1.28599e+08 1.05909e+07 0.0823559 2.49445e+08 2.02061e+07 0.081004 3.535e+09 2.86349e+08 0.081004 1.27596e+08 1.03358e+07 0.081004 1.28571e+08 1.04148e+07 0.081004 2.49374e+08 1.965e+07 0.0787974 3.53398e+09 2.78468e+08 0.0787974 1.27559e+08 1.00513e+07 0.0787974 1.28534e+08 1.01281e+07 0.0787974 2.49392e+08 1.93866e+07 0.0777355 3.53424e+09 2.74736e+08 0.0777355 1.27568e+08 9.91659e+06 0.0777355 1.28543e+08 9.99239e+06 0.0777355 
1050 117.72 5.857e+08 1.78779e+08 0.30524 7.61709e+09 2.32504e+09 0.30524 3.22354e+08 9.83952e+07 0.30524 3.25253e+08 9.92801e+07 0.30524 5.75859e+08 1.30252e+08 0.226187 7.48911e+09 1.69394e+09 0.226187 3.16938e+08 7.16872e+07 0.226187 3.19789e+08 7.2332e+07 0.226187 5.70618e+08 8.82279e+07 0.154618 7.42095e+09 1.14741e+09 0.154618 3.14053e+08 4.85583e+07 0.154618 3.16878e+08 4.89951e+07 0.154618 5.69356e+08 6.90282e+07 0.121239 7.40454e+09 8.97719e+08 0.121239 3.13359e+08 3.79913e+07 0.121239 3.16177e+08 3.8333e+07 0.121239 5.67977e+08 6.10821e+07 0.107543 7.3866e+09 7.94379e+08 0.107543 3.12599e+08 3.3618e+07 0.107543 3.15411e+08 3.39204e+07 0.107543 5.67699e+08 5.67614e+07 0.099985 7.38298e+09 7.38188e+08 0.099985 3.12447e+08 3.124e+07 0.099985 3.15257e+08 3.15209e+07 0.099985 5.67195e+08 5.21294e+07 0.0919075 7.37642e+09 6.77949e+08 0.0919075 3.12169e+08 2.86907e+07 0.0919075 3.14977e+08 2.89487e+07 0.0919075 5.67113e+08 4.81252e+07 0.0848599 7.37537e+09 6.25873e+08 0.0848599 3.12124e+08 2.64868e+07 0.0848599 3.14932e+08 2.67251e+07 0.0848599 5.67054e+08 4.57668e+07 0.0807098 7.37459e+09 5.95202e+08 0.0807098 3.12092e+08 2.51888e+07 0.0807098 3.14899e+08 2.54154e+07 0.0807098 5.66931e+08 4.50414e+07 0.0794479 7.373e+09 5.85769e+08 0.0794479 3.12024e+08 2.47896e+07 0.0794479 3.1483e+08 2.50126e+07 0.0794479 5.66772e+08 4.38513e+07 0.0773702 7.37093e+09 5.70291e+08 0.0773702 3.11937e+08 2.41346e+07 0.0773702 3.14742e+08 2.43517e+07 0.0773702 5.66815e+08 4.32903e+07 0.0763747 7.37149e+09 5.62995e+08 0.0763747 3.1196e+08 2.38259e+07 0.0763747 3.14766e+08 2.40402e+07 0.0763747 
1100 120 1.25639e+09 3.70858e+08 0.295177 1.4545e+10 4.29336e+09 0.295177 7.47919e+08 2.20769e+08 0.295177 7.56137e+08 2.23195e+08 0.295177 1.23599e+09 2.7049e+08 0.218844 1.43089e+10 3.13142e+09 0.218844 7.35778e+08 1.61021e+08 0.218844 7.43862e+08 1.6279e+08 0.218844 1.22516e+09 1.83677e+08 0.149921 1.41835e+10 2.1264e+09 0.149921 7.29329e+08 1.09341e+08 0.149921 7.37342e+08 1.10543e+08 0.149921 1.22258e+09 1.44157e+08 0.117913 1.41536e+10 1.66889e+09 0.117913 7.2779e+08 8.58158e+07 0.117913 7.35786e+08 8.67587e+07 0.117913 1.21968e+09 1.27831e+08 0.104807 1.41201e+10 1.47988e+09 0.104807 7.26069e+08 7.60968e+07 0.104807 7.34047e+08 7.69329e+07 0.104807 1.21911e+09 1.18975e+08 0.0975915 1.41134e+10 1.37735e+09 0.0975915 7.25727e+08 7.08248e+07 0.0975915 7.33701e+08 7.1603e+07 0.0975915 1.21806e+09 1.09503e+08 0.0898996 1.41013e+10 1.2677e+09 0.0898996 7.25101e+08 6.51862e+07 0.0898996 7.33068e+08 6.59025e+07 0.0898996 1.2179e+09 1.01335e+08 0.0832049 1.40994e+10 1.17314e+09 0.0832049 7.25005e+08 6.0324e+07 0.0832049 7.32971e+08 6.09868e+07 0.0832049 1.21778e+09 9.65389e+07 0.0792746 1.4098e+10 1.11762e+09 0.0792746 7.24934e+08 5.74689e+07 0.0792746 7.32899e+08 5.81003e+07 0.0792746 1.21752e+09 9.5074e+07 0.0780882 1.4095e+10 1.10066e+09 0.0780882 7.2478e+08 5.65968e+07 0.0780882 7.32744e+08 5.72187e+07 0.0780882 1.21719e+09 9.26512e+07 0.0761191 1.40912e+10 1.07261e+09 0.0761191 7.24582e+08 5.51546e+07 0.0761191 7.32544e+08 5.57606e+07 0.0761191 1.21728e+09 9.15143e+07 0.0751794 1.40922e+10 1.05945e+09 0.0751794 7.24637e+08 5.44778e+07 0.0751794 7.32599e+08 5.50763e+07 0.0751794 
1150 120 2.54549e+09 7.51371e+08 0.295177 2.5409e+10 7.50016e+09 0.295177 1.6333e+09 4.82114e+08 0.295177 1.6559e+09 4.88785e+08 0.295177 2.50417e+09 5.48022e+08 0.218844 2.49965e+10 5.47034e+09 0.218844 1.60679e+09 3.51636e+08 0.218844 1.62902e+09 3.56502e+08 0.218844 2.48222e+09 3.72136e+08 0.149921 2.47774e+10 3.71465e+09 0.149921 1.5927e+09 2.38779e+08 0.149921 1.61474e+09 2.42084e+08 0.149921 2.47698e+09 2.92068e+08 0.117913 2.47251e+10 2.91541e+09 0.117913 1.58934e+09 1.87404e+08 0.117913 1.61134e+09 1.89997e+08 0.117913 2.47112e+09 2.5899e+08 0.104807 2.46667e+10 2.58523e+09 0.104807 1.58559e+09 1.6618e+08 0.104807 1.60753e+09 1.68479e+08 0.104807 2.46996e+09 2.41047e+08 0.0975915 2.46551e+10 2.40613e+09 0.0975915 1.58484e+09 1.54667e+08 0.0975915 1.60677e+09 1.56807e+08 0.0975915 2.46783e+09 2.21857e+08 0.0898996 2.46338e+10 2.21457e+09 0.0898996 1.58347e+09 1.42353e+08 0.0898996 1.60538e+09 1.44323e+08 0.0898996 2.4675e+09 2.05308e+08 0.0832049 2.46305e+10 2.04938e+09 0.0832049 1.58326e+09 1.31735e+08 0.0832049 1.60517e+09 1.33558e+08 0.0832049 2.46726e+09 1.95591e+08 0.0792746 2.46281e+10 1.95239e+09 0.0792746 1.58311e+09 1.255e+08 0.0792746 1.60501e+09 1.27237e+08 0.0792746 2.46674e+09 1.92623e+08 0.0780882 2.46229e+10 1.92276e+09 0.0780882 1.58277e+09 1.23596e+08 0.0780882 1.60467e+09 1.25306e+08 0.0780882 2.46606e+09 1.87715e+08 0.0761191 2.46162e+10 1.87376e+09 0.0761191 1.58234e+09 1.20446e+08 0.0761191 1.60424e+09 1.22113e+08 0.0761191 2.46625e+09 1.85411e+08 0.0751794 2.4618e+10 1.85077e+09 0.0751794 1.58246e+09 1.18968e+08 0.0751794 1.60436e+09 1.20615e+08 0.0751794 
1200 119.99 5.09112e+09 1.503e+09 0.295221 4.24893e+10 1.25437e+10 0.295221 3.48101e+09 1.02767e+09 0.295221 3.54299e+09 1.04596e+09 0.295221 5.00846e+09 1.09623e+09 0.218875 4.17994e+10 9.14887e+09 0.218875 3.42449e+09 7.49537e+08 0.218875 3.48547e+09 7.62884e+08 0.218875 4.96455e+09 7.44389e+08 0.149941 4.1433e+10 6.21249e+09 0.149941 3.39447e+09 5.0897e+08 0.149941 3.45491e+09 5.18033e+08 0.149941 4.95407e+09 5.8422e+08 0.117927 4.13455e+10 4.87576e+09 0.117927 3.38731e+09 3.99455e+08 0.117927 3.44762e+09 4.06568e+08 0.117927 4.94236e+09 5.18049e+08 0.104818 4.12478e+10 4.32352e+09 0.104818 3.3793e+09 3.54212e+08 0.104818 3.43947e+09 3.60519e+08 0.104818 4.94003e+09 4.82156e+08 0.0976018 4.12284e+10 4.02396e+09 0.0976018 3.37771e+09 3.2967e+08 0.0976018 3.43785e+09 3.3554e+08 0.0976018 4.93576e+09 4.43766e+08 0.0899082 4.11927e+10 3.70356e+09 0.0899082 3.37479e+09 3.03421e+08 0.0899082 3.43488e+09 3.08824e+08 0.0899082 4.93511e+09 4.10661e+08 0.083212 4.11873e+10 3.42728e+09 0.083212 3.37434e+09 2.80786e+08 0.083212 3.43443e+09 2.85786e+08 0.083212 4.93463e+09 3.91222e+08 0.0792808 4.11833e+10 3.26504e+09 0.0792808 3.37401e+09 2.67495e+08 0.0792808 3.43409e+09 2.72258e+08 0.0792808 4.93358e+09 3.85284e+08 0.0780941 4.11745e+10 3.21549e+09 0.0780941 3.3733e+09 2.63435e+08 0.0780941 3.43336e+09 2.68126e+08 0.0780941 4.93224e+09 3.75464e+08 0.0761245 4.11633e+10 3.13354e+09 0.0761245 3.37238e+09 2.56721e+08 0.0761245 3.43243e+09 2.61292e+08 0.0761245 4.93261e+09 3.70856e+08 0.0751846 4.11664e+10 3.09508e+09 0.0751846 3.37263e+09 2.5357e+08 0.0751846 3.43268e+09 2.58085e+08 0.0751846 
1250 119.84 1.01038e+10 2.9894e+09 0.295868 6.85871e+10 2.02927e+10 0.295868 7.23627e+09 2.14098e+09 0.295868 7.40412e+09 2.19064e+09 0.295868 9.93943e+09 2.18019e+09 0.219348 6.74711e+10 1.47996e+10 0.219348 7.11852e+09 1.56143e+09 0.219348 7.28364e+09 1.59765e+09 0.219348 9.85208e+09 1.48021e+09 0.150243 6.68781e+10 1.0048e+10 0.150243 7.05596e+09 1.06011e+09 0.150243 7.21962e+09 1.0847e+09 0.150243 9.83122e+09 1.16147e+09 0.118141 6.67365e+10 7.88433e+09 0.118141 7.04102e+09 8.31835e+08 0.118141 7.20434e+09 8.51129e+08 0.118141 9.80794e+09 1.02978e+09 0.104994 6.65785e+10 6.99037e+09 0.104994 7.02435e+09 7.37518e+08 0.104994 7.18728e+09 7.54625e+08 0.104994 9.80331e+09 9.58332e+08 0.097756 6.65471e+10 6.50537e+09 0.097756 7.02104e+09 6.86348e+08 0.097756 7.18389e+09 7.02268e+08 0.097756 9.79483e+09 8.81904e+08 0.0900377 6.64895e+10 5.98656e+09 0.0900377 7.01496e+09 6.31611e+08 0.0900377 7.17767e+09 6.46261e+08 0.0900377 9.79353e+09 8.15987e+08 0.083319 6.64807e+10 5.5391e+09 0.083319 7.01403e+09 5.84402e+08 0.083319 7.17672e+09 5.97957e+08 0.083319 9.79257e+09 7.77273e+08 0.0793738 6.64741e+10 5.2763e+09 0.0793738 7.01334e+09 5.56675e+08 0.0793738 7.17601e+09 5.69587e+08 0.0793738 9.79049e+09 7.65442e+08 0.0781822 6.646e+10 5.19599e+09 0.0781822 7.01185e+09 5.48202e+08 0.0781822 7.17449e+09 5.60918e+08 0.0781822 9.78781e+09 7.45887e+08 0.0762057 6.64418e+10 5.06325e+09 0.0762057 7.00993e+09 5.34197e+08 0.0762057 7.17253e+09 5.46587e+08 0.0762057 9.78855e+09 7.36708e+08 0.0752622 6.64468e+10 5.00093e+09 0.0752622 7.01046e+09 5.27623e+08 0.0752622 7.17307e+09 5.39861e+08 0.0752622 
1300 119.59 1.99521e+10 5.92481e+09 0.296952 1.07713e+11 3.19857e+10 0.296952 1.46748e+10 4.35771e+09 0.296952 1.51198e+10 4.48984e+09 0.296952 1.96262e+10 4.32048e+09 0.220138 1.05954e+11 2.33245e+10 0.220138 1.44351e+10 3.17772e+09 0.220138 1.48728e+10 3.27407e+09 0.220138 1.9453e+10 2.93252e+09 0.150749 1.05019e+11 1.58315e+10 0.150749 1.43077e+10 2.15687e+09 0.150749 1.47415e+10 2.22227e+09 0.150749 1.94116e+10 2.30027e+09 0.118499 1.04796e+11 1.24182e+10 0.118499 1.42773e+10 1.69185e+09 0.118499 1.47102e+10 1.74315e+09 0.118499 1.93655e+10 2.03899e+09 0.105289 1.04547e+11 1.10077e+10 0.105289 1.42434e+10 1.49968e+09 0.105289 1.46752e+10 1.54515e+09 0.105289 1.93564e+10 1.89719e+09 0.098014 1.04497e+11 1.02422e+10 0.098014 1.42366e+10 1.39539e+09 0.098014 1.46683e+10 1.4377e+09 0.098014 1.93396e+10 1.74548e+09 0.0902543 1.04406e+11 9.42314e+09 0.0902543 1.42243e+10 1.2838e+09 0.0902543 1.46556e+10 1.32273e+09 0.0902543 1.9337e+10 1.6146e+09 0.0834978 1.04392e+11 8.71654e+09 0.0834978 1.42224e+10 1.18754e+09 0.0834978 1.46536e+10 1.22354e+09 0.0834978 1.93351e+10 1.5377e+09 0.0795291 1.04382e+11 8.30142e+09 0.0795291 1.4221e+10 1.13098e+09 0.0795291 1.46521e+10 1.16527e+09 0.0795291 1.93309e+10 1.51418e+09 0.0783295 1.0436e+11 8.17446e+09 0.0783295 1.4218e+10 1.11368e+09 0.0783295 1.4649e+10 1.14745e+09 0.0783295 1.93256e+10 1.47535e+09 0.0763414 1.04331e+11 7.96479e+09 0.0763414 1.4214e+10 1.08512e+09 0.0763414 1.4645e+10 1.11802e+09 0.0763414 1.93271e+10 1.45711e+09 0.0753919 1.04339e+11 7.86633e+09 0.0753919 1.42151e+10 1.07171e+09 0.0753919 1.46461e+10 1.1042e+09 0.0753919 
1350 119.28 3.92179e+10 1.16988e+10 0.298303 1.6557e+11 4.939e+10 0.298303 2.90373e+10 8.66191e+09 0.298303 3.01822e+10 9.00345e+09 0.298303 3.85743e+10 8.52972e+09 0.221124 1.62853e+11 3.60107e+10 0.221124 2.85608e+10 6.31547e+09 0.221124 2.96869e+10 6.5645e+09 0.221124 3.82322e+10 5.78756e+09 0.151379 1.61408e+11 2.44339e+10 0.151379 2.83074e+10 4.28516e+09 0.151379 2.94236e+10 4.45412e+09 0.151379 3.81503e+10 4.53783e+09 0.118946 1.61063e+11 1.91578e+10 0.118946 2.82468e+10 3.35985e+09 0.118946 2.93606e+10 3.49233e+09 0.118946 3.80594e+10 4.02125e+09 0.105657 1.60679e+11 1.69769e+10 0.105657 2.81795e+10 2.97736e+09 0.105657 2.92906e+10 3.09476e+09 0.105657 3.80413e+10 3.74082e+09 0.0983356 1.60602e+11 1.57929e+10 0.0983356 2.81661e+10 2.76973e+09 0.0983356 2.92767e+10 2.87894e+09 0.0983356 3.80081e+10 3.44066e+09 0.0905244 1.60462e+11 1.45258e+10 0.0905244 2.81415e+10 2.5475e+09 0.0905244 2.92512e+10 2.64794e+09 0.0905244 3.8003e+10 3.18164e+09 0.0837206 1.60441e+11 1.34322e+10 0.0837206 2.81377e+10 2.35571e+09 0.0837206 2.92472e+10 2.4486e+09 0.0837206 3.79992e+10 3.02939e+09 0.0797225 1.60425e+11 1.27895e+10 0.0797225 2.81349e+10 2.24299e+09 0.0797225 2.92443e+10 2.33143e+09 0.0797225 3.79911e+10 2.98279e+09 0.0785128 1.6039e+11 1.25927e+10 0.0785128 2.81289e+10 2.20848e+09 0.0785128 2.9238e+10 2.29556e+09 0.0785128 3.79806e+10 2.90591e+09 0.0765102 1.60346e+11 1.22681e+10 0.0765102 2.81212e+10 2.15156e+09 0.0765102 2.923e+10 2.23639e+09 0.0765102 3.79835e+10 2.86978e+09 0.0755533 1.60358e+11 1.21156e+10 0.0755533 2.81233e+10 2.12481e+09 0.0755533 2.92322e+10 2.20859e+09 0.0755533 
1400 118.93 7.65582e+10 2.29552e+10 0.29984 2.503e+11 7.505e+10 0.29984 5.60509e+10 1.68063e+10 0.29984 5.88804e+10 1.76547e+10 0.29984 7.52952e+10 1.6734e+10 0.222245 2.46171e+11 5.47104e+10 0.222245 5.51262e+10 1.22516e+10 0.222245 5.7909e+10 1.287e+10 0.222245 7.46235e+10 1.135e+10 0.152097 2.43975e+11 3.71078e+10 0.152097 5.46345e+10 8.30971e+09 0.152097 5.73924e+10 8.72918e+09 0.152097 7.44625e+10 8.89484e+09 0.119454 2.43449e+11 2.90809e+10 0.119454 5.45166e+10 6.51222e+09 0.119454 5.72686e+10 6.84096e+09 0.119454 7.42844e+10 7.87972e+09 0.106075 2.42867e+11 2.57621e+10 0.106075 5.43862e+10 5.76902e+09 0.106075 5.71316e+10 6.06024e+09 0.106075 7.42488e+10 7.32845e+09 0.0987012 2.4275e+11 2.39597e+10 0.0987012 5.43602e+10 5.36542e+09 0.0987012 5.71043e+10 5.63626e+09 0.0987012 7.41839e+10 6.73821e+09 0.0908312 2.42538e+11 2.203e+10 0.0908312 5.43126e+10 4.93328e+09 0.0908312 5.70543e+10 5.18231e+09 0.0908312 7.41737e+10 6.22863e+09 0.0839736 2.42505e+11 2.0364e+10 0.0839736 5.43051e+10 4.5602e+09 0.0839736 5.70465e+10 4.7904e+09 0.0839736 7.41662e+10 5.92899e+09 0.079942 2.4248e+11 1.93843e+10 0.079942 5.42997e+10 4.34082e+09 0.079942 5.70407e+10 4.55995e+09 0.079942 7.41503e+10 5.83717e+09 0.0787208 2.42428e+11 1.90841e+10 0.0787208 5.4288e+10 4.2736e+09 0.0787208 5.70285e+10 4.48933e+09 0.0787208 7.41298e+10 5.68588e+09 0.0767017 2.42361e+11 1.85895e+10 0.0767017 5.4273e+10 4.16283e+09 0.0767017 5.70127e+10 4.37297e+09 0.0767017 7.41354e+10 5.61474e+09 0.0757363 2.42379e+11 1.83569e+10 0.0757363 5.42771e+10 4.11074e+09 0.0757363 5.7017e+10 4.31826e+09 0.0757363 
1450 118.6 1.47994e+11 4.45903e+10 0.301299 3.73586e+11 1.12561e+11 0.301299 1.05732e+11 3.18568e+10 0.301299 1.12374e+11 3.38582e+10 0.301299 1.4554e+11 3.25006e+10 0.22331 3.67393e+11 8.20425e+10 0.22331 1.03979e+11 2.32195e+10 0.22331 1.10511e+11 2.46782e+10 0.22331 1.44235e+11 2.20358e+10 0.152778 3.64097e+11 5.56259e+10 0.152778 1.03046e+11 1.57431e+10 0.152778 1.0952e+11 1.67322e+10 0.152778 1.43921e+11 1.72614e+10 0.119936 3.63307e+11 4.35736e+10 0.119936 1.02822e+11 1.23321e+10 0.119936 1.09282e+11 1.31069e+10 0.119936 1.43576e+11 1.52868e+10 0.106472 3.62434e+11 3.85891e+10 0.106472 1.02575e+11 1.09214e+10 0.106472 1.0902e+11 1.16075e+10 0.106472 1.43507e+11 1.42141e+10 0.0990483 3.6226e+11 3.58812e+10 0.0990483 1.02526e+11 1.0155e+10 0.0990483 1.08967e+11 1.0793e+10 0.0990483 1.43381e+11 1.30652e+10 0.0911223 3.61942e+11 3.29809e+10 0.0911223 1.02436e+11 9.33419e+09 0.0911223 1.08871e+11 9.9206e+09 0.0911223 1.43361e+11 1.20729e+10 0.0842135 3.61891e+11 3.04761e+10 0.0842135 1.02422e+11 8.62529e+09 0.0842135 1.08856e+11 9.16716e+09 0.0842135 1.43346e+11 1.14892e+10 0.08015 3.61854e+11 2.90026e+10 0.08015 1.02411e+11 8.20826e+09 0.08015 1.08845e+11 8.72393e+09 0.08015 1.43315e+11 1.13101e+10 0.0789178 3.61777e+11 2.85506e+10 0.0789178 1.02389e+11 8.08033e+09 0.0789178 1.08822e+11 8.58797e+09 0.0789178 1.43276e+11 1.10154e+10 0.0768829 3.61676e+11 2.78067e+10 0.0768829 1.02361e+11 7.8698e+09 0.0768829 1.08792e+11 8.36421e+09 0.0768829 1.43286e+11 1.08768e+10 0.0759095 3.61703e+11 2.74567e+10 0.0759095 1.02369e+11 7.77074e+09 0.0759095 1.088e+11 8.25892e+09 0.0759095 
1500 118.31 2.81534e+11 8.51891e+10 0.302589 5.51855e+11 1.66986e+11 0.302589 1.95229e+11 5.90743e+10 0.302589 2.0979e+11 6.34802e+10 0.302589 2.76846e+11 6.20832e+10 0.224252 5.42666e+11 1.21694e+11 0.224252 1.91978e+11 4.30515e+10 0.224252 2.06297e+11 4.62625e+10 0.224252 2.7435e+11 4.20799e+10 0.15338 5.37775e+11 8.24841e+10 0.15338 1.90248e+11 2.91803e+10 0.15338 2.04437e+11 3.13566e+10 0.15338 2.73751e+11 3.29495e+10 0.120363 5.366e+11 6.45867e+10 0.120363 1.89832e+11 2.28488e+10 0.120363 2.03991e+11 2.45529e+10 0.120363 2.73092e+11 2.91724e+10 0.106823 5.35308e+11 5.71831e+10 0.106823 1.89375e+11 2.02296e+10 0.106823 2.03499e+11 2.17384e+10 0.106823 2.7296e+11 2.71199e+10 0.0993551 5.35049e+11 5.31598e+10 0.0993551 1.89284e+11 1.88063e+10 0.0993551 2.03401e+11 2.02089e+10 0.0993551 2.72719e+11 2.49209e+10 0.0913796 5.34577e+11 4.88494e+10 0.0913796 1.89117e+11 1.72814e+10 0.0913796 2.03222e+11 1.85703e+10 0.0913796 2.72681e+11 2.30212e+10 0.0844254 5.34502e+11 4.51256e+10 0.0844254 1.8909e+11 1.5964e+10 0.0844254 2.03193e+11 1.71547e+10 0.0844254 2.72653e+11 2.19032e+10 0.0803336 5.34447e+11 4.29341e+10 0.0803336 1.89071e+11 1.51887e+10 0.0803336 2.03172e+11 1.63216e+10 0.0803336 2.72594e+11 2.15599e+10 0.0790918 5.34332e+11 4.22612e+10 0.0790918 1.8903e+11 1.49507e+10 0.0790918 2.03128e+11 1.60658e+10 0.0790918 2.72518e+11 2.09956e+10 0.0770429 5.34183e+11 4.1155e+10 0.0770429 1.88977e+11 1.45594e+10 0.0770429 2.03072e+11 1.56452e+10 0.0770429 2.72538e+11 2.07299e+10 0.0760622 5.34223e+11 4.06342e+10 0.0760622 1.88992e+11 1.43751e+10 0.0760622 2.03087e+11 1.54473e+10 0.0760622 
1550 118.09 5.23777e+11 1.59005e+11 0.303574 8.09168e+11 2.45642e+11 0.303574 3.54765e+11 1.07697e+11 0.303574 3.83912e+11 1.16546e+11 0.303574 5.15026e+11 1.15866e+11 0.224971 7.95649e+11 1.78998e+11 0.224971 3.48838e+11 7.84784e+10 0.224971 3.77498e+11 8.4926e+10 0.224971 5.10368e+11 7.8515e+10 0.15384 7.88452e+11 1.21295e+11 0.15384 3.45683e+11 5.31798e+10 0.15384 3.74083e+11 5.7549e+10 0.15384 5.09248e+11 6.14602e+10 0.120688 7.86722e+11 9.49481e+10 0.120688 3.44924e+11 4.16283e+10 0.120688 3.73262e+11 4.50484e+10 0.120688 5.08019e+11 5.44039e+10 0.10709 7.84823e+11 8.4047e+10 0.10709 3.44091e+11 3.68489e+10 0.10709 3.72361e+11 3.98763e+10 0.10709 5.07772e+11 5.05685e+10 0.0995891 7.84441e+11 7.81218e+10 0.0995891 3.43924e+11 3.42511e+10 0.0995891 3.7218e+11 3.70651e+10 0.0995891 5.07323e+11 4.64584e+10 0.0915757 7.83748e+11 7.17723e+10 0.0915757 3.4362e+11 3.14673e+10 0.0915757 3.71851e+11 3.40526e+10 0.0915757 5.07251e+11 4.29068e+10 0.0845869 7.83637e+11 6.62854e+10 0.0845869 3.43571e+11 2.90617e+10 0.0845869 3.71799e+11 3.14493e+10 0.0845869 5.07198e+11 4.0816e+10 0.0804735 7.83556e+11 6.30555e+10 0.0804735 3.43536e+11 2.76455e+10 0.0804735 3.7176e+11 2.99168e+10 0.0804735 5.07089e+11 4.01737e+10 0.0792242 7.83386e+11 6.20632e+10 0.0792242 3.43462e+11 2.72105e+10 0.0792242 3.7168e+11 2.9446e+10 0.0792242 5.06947e+11 3.91184e+10 0.0771647 7.83168e+11 6.04329e+10 0.0771647 3.43366e+11 2.64957e+10 0.0771647 3.71576e+11 2.86726e+10 0.0771647 5.06985e+11 3.86214e+10 0.0761785 7.83227e+11 5.9665e+10 0.0761785 3.43392e+11 2.61591e+10 0.0761785 3.71604e+11 2.83082e+10 0.0761785 
1600 118 9.46091e+11 2.87591e+11 0.303978 1.18033e+12 3.58795e+11 0.303978 6.38681e+11 1.94145e+11 0.303978 6.8979e+11 2.09681e+11 0.303978 9.30263e+11 2.09556e+11 0.225266 1.16059e+12 2.6144e+11 0.225266 6.27996e+11 1.41466e+11 0.225266 6.7825e+11 1.52786e+11 0.225266 9.21835e+11 1.41989e+11 0.154029 1.15007e+12 1.77144e+11 0.154029 6.22307e+11 9.58531e+10 0.154029 6.72105e+11 1.03523e+11 0.154029 9.19808e+11 1.11133e+11 0.120822 1.14754e+12 1.38648e+11 0.120822 6.20939e+11 7.5023e+10 0.120822 6.70627e+11 8.10264e+10 0.120822 9.17586e+11 9.83655e+10 0.1072 1.14477e+12 1.2272e+11 0.1072 6.19439e+11 6.6404e+10 0.1072 6.69007e+11 7.17178e+10 0.1072 9.17139e+11 9.14252e+10 0.0996851 1.14421e+12 1.14061e+11 0.0996851 6.19137e+11 6.17188e+10 0.0996851 6.68682e+11 6.66576e+10 0.0996851 9.16327e+11 8.39871e+10 0.0916562 1.1432e+12 1.04782e+11 0.0916562 6.18589e+11 5.66975e+10 0.0916562 6.6809e+11 6.12346e+10 0.0916562 9.16197e+11 7.7559e+10 0.0846532 1.14304e+12 9.67619e+10 0.0846532 6.18501e+11 5.23581e+10 0.0846532 6.67995e+11 5.65479e+10 0.0846532 9.16102e+11 7.37745e+10 0.0805309 1.14292e+12 9.20404e+10 0.0805309 6.18437e+11 4.98033e+10 0.0805309 6.67925e+11 5.37886e+10 0.0805309 9.15904e+11 7.26115e+10 0.0792785 1.14267e+12 9.05894e+10 0.0792785 6.18303e+11 4.90181e+10 0.0792785 6.67781e+11 5.29407e+10 0.0792785 9.15649e+11 7.07014e+10 0.0772146 1.14235e+12 8.82064e+10 0.0772146 6.18131e+11 4.77287e+10 0.0772146 6.67595e+11 5.1548e+10 0.0772146 9.15717e+11 6.98016e+10 0.0762261 1.14244e+12 8.70838e+10 0.0762261 6.18177e+11 4.71212e+10 0.0762261 6.67645e+11 5.0892e+10 0.0762261 


==> rawfigs/src/data/polluted_sample.dat <==
nsamples vD01 varD01 vbeta varbeta
100 0.182551 0.0112401 0.109401 0.0634638
1100 0.198095 0.00127473 1.57759 0.242751
2100 0.197238 0.0006848 1.66222 0.136213
3100 0.19711 0.000477638 1.69037 0.0950455
4100 0.197118 0.000366907 1.7046 0.0729835
5100 0.197149 0.000302654 1.71273 0.0596201
6100 0.197012 0.000258257 1.71958 0.0504774
7100 0.197055 0.00022788 1.72345 0.0440197
8100 0.19697 0.000203184 1.72757 0.0390057
9100 0.197063 0.000184426 1.72864 0.0350507
10100 0.197159 0.00016963 1.72949 0.0318474
11100 0.197047 0.000156803 1.73224 0.0292296
12100 0.196965 0.000147153 1.73453 0.0271708
13100 0.19689 0.000138573 1.73612 0.0253631
14100 0.196868 0.000130813 1.73763 0.0237542
15100 0.196904 0.000125755 1.7381 0.0224983
16100 0.196837 0.000120197 1.73953 0.0213214
17100 0.196831 0.000115407 1.74037 0.0202615
18100 0.19687 0.000111248 1.74069 0.0193235
19100 0.196887 0.000106988 1.74109 0.0184476
20100 0.196888 0.000102865 1.74154 0.0176435
21100 0.196835 9.96618e-05 1.74236 0.016953
22100 0.196861 9.65041e-05 1.74254 0.0162992
23100 0.19682 9.36437e-05 1.74331 0.0157102
24100 0.196826 9.12068e-05 1.74362 0.0151867
25100 0.196844 8.86392e-05 1.74366 0.0146747
26100 0.196862 8.66297e-05 1.74378 0.0142333
27100 0.196882 8.45878e-05 1.74382 0.0138022
28100 0.196816 8.27475e-05 1.74473 0.0134227
29100 0.196842 8.11436e-05 1.7447 0.0130751
30100 0.196827 7.95699e-05 1.74508 0.0127522
31100 0.196802 7.80806e-05 1.7455 0.0124404
32100 0.196807 7.65227e-05 1.7456 0.012116
33100 0.196788 7.52346e-05 1.74592 0.0118405
34100 0.196748 7.42898e-05 1.74649 0.0116023
35100 0.196757 7.29403e-05 1.7465 0.0113301
36100 0.19677 7.17388e-05 1.74658 0.0110825
37100 0.196772 7.06154e-05 1.74659 0.0108541
38100 0.1968 6.97183e-05 1.74639 0.0106507
39100 0.196793 6.89943e-05 1.74656 0.0104729
40100 0.196816 6.83292e-05 1.74643 0.0103085
41100 0.196838 6.74095e-05 1.74641 0.0101224
42100 0.196832 6.66598e-05 1.7465 0.00995206
43100 0.196829 6.59238e-05 1.74664 0.00979456
44100 0.196809 6.51192e-05 1.74695 0.0096313
45100 0.196776 6.44454e-05 1.74735 0.00948603
46100 0.196806 6.37641e-05 1.74721 0.0093343
47100 0.196805 6.30552e-05 1.74735 0.00919279
48100 0.19684 6.23322e-05 1.74713 0.00905076
49100 0.196841 6.15648e-05 1.74721 0.00891226
50100 0.196829 6.10263e-05 1.74747 0.00879723
51100 0.196813 6.05654e-05 1.74773 0.00869343
52100 0.196813 5.99861e-05 1.74781 0.00857625
53100 0.196818 5.95394e-05 1.74778 0.00847702
54100 0.196819 5.90128e-05 1.74782 0.00836818
55100 0.196825 5.85212e-05 1.74782 0.00826798
56100 0.196841 5.80398e-05 1.74776 0.00816394
57100 0.196818 5.75426e-05 1.74803 0.00806699
58100 0.196823 5.71589e-05 1.74805 0.00798202
59100 0.19683 5.68743e-05 1.74803 0.00791049
60100 0.196871 5.65951e-05 1.74766 0.00784236
61100 0.196859 5.62704e-05 1.74787 0.00776526
62100 0.196838 5.58765e-05 1.74809 0.00768595
63100 0.196845 5.56467e-05 1.74805 0.00761395
64100 0.196844 5.53066e-05 1.74811 0.00753895
65100 0.196831 5.49521e-05 1.7483 0.00746429
66100 0.196832 5.46815e-05 1.7483 0.00739405
67100 0.196832 5.44633e-05 1.74836 0.00733223
68100 0.196849 5.41299e-05 1.74827 0.0072626
69100 0.196859 5.37819e-05 1.74822 0.00719467
70100 0.196878 5.35331e-05 1.748 0.00714111
71100 0.196894 5.3285e-05 1.74788 0.00708087
72100 0.196898 5.29984e-05 1.74788 0.00702032
73100 0.196914 5.27096e-05 1.74773 0.00696226
74100 0.196891 5.24515e-05 1.748 0.00691121
75100 0.196903 5.22451e-05 1.74795 0.00686312
76100 0.196914 5.20991e-05 1.74789 0.0068185
77100 0.196922 5.19679e-05 1.7478 0.00677532
78100 0.196908 5.18197e-05 1.748 0.0067342
79100 0.196875 5.15969e-05 1.74836 0.0066913
80100 0.196862 5.14139e-05 1.74851 0.00664925
81100 0.196856 5.11784e-05 1.74859 0.00659832
82100 0.19687 5.10327e-05 1.7485 0.00655718
83100 0.196872 5.08131e-05 1.74852 0.00650907
84100 0.196879 5.05606e-05 1.74848 0.00646098
85100 0.196885 5.04099e-05 1.74845 0.00641907
86100 0.196872 5.02712e-05 1.74857 0.0063861
87100 0.196863 4.99829e-05 1.74865 0.00633732
88100 0.196856 4.97577e-05 1.74872 0.00629364
89100 0.196834 4.95536e-05 1.74894 0.0062519
90100 0.196837 4.93734e-05 1.74894 0.00621512
91100 0.196848 4.91945e-05 1.74888 0.00617701
92100 0.196852 4.89519e-05 1.74887 0.00613634
93100 0.196872 4.88205e-05 1.74869 0.00610177
94100 0.196865 4.87246e-05 1.74877 0.00607565
95100 0.196867 4.85276e-05 1.74875 0.00603789
96100 0.196875 4.83324e-05 1.7487 0.00599794
97100 0.196863 4.81618e-05 1.74885 0.00596537
98100 0.196862 4.80032e-05 1.7489 0.00593176
99100 0.196862 4.78456e-05 1.74893 0.00589827
100100 0.196871 4.79477e-05 1.74885 0.00588723
101100 0.196862 4.77436e-05 1.74894 0.00585264
102100 0.196857 4.75831e-05 1.74899 0.00581913
103100 0.196839 4.75301e-05 1.74916 0.00579753
104100 0.196838 4.73466e-05 1.74921 0.0057634
105100 0.196846 4.71712e-05 1.74913 0.0057312
106100 0.196851 4.7061e-05 1.7491 0.00570841
107100 0.196831 4.69757e-05 1.74935 0.00569075
108100 0.196827 4.68632e-05 1.74943 0.00566163
109100 0.196834 4.66802e-05 1.74936 0.00562818
110100 0.196832 4.65927e-05 1.74938 0.00560403
111100 0.196827 4.66137e-05 1.74946 0.00559043
112100 0.196829 4.65347e-05 1.74947 0.00556728
113100 0.19683 4.64503e-05 1.74948 0.00554455
114100 0.19683 4.63377e-05 1.74951 0.00552056
115100 0.196826 4.61779e-05 1.74957 0.00549451
116100 0.196813 4.61211e-05 1.74972 0.00547665
117100 0.196816 4.59881e-05 1.74972 0.00545114
118100 0.196815 4.58819e-05 1.74972 0.00542597
119100 0.196818 4.58007e-05 1.74971 0.00540687
120100 0.196823 4.58367e-05 1.74965 0.00539758
121100 0.196814 4.57742e-05 1.74975 0.00537911
122100 0.196817 4.56295e-05 1.74973 0.005354
123100 0.196826 4.55437e-05 1.74965 0.00533584
124100 0.19683 4.54233e-05 1.74964 0.00531544
125100 0.196836 4.52825e-05 1.74958 0.00529141
126100 0.196841 4.5199e-05 1.74956 0.00527108
127100 0.196828 4.51921e-05 1.7497 0.00526129
128100 0.196822 4.51698e-05 1.74977 0.00524635
129100 0.196826 4.50776e-05 1.74973 0.00522838
130100 0.196819 4.49689e-05 1.74982 0.00520722
131100 0.196808 4.48726e-05 1.74994 0.00518863
132100 0.196809 4.474e-05 1.74994 0.00516812
133100 0.196806 4.46914e-05 1.75 0.00515351
134100 0.196801 4.45765e-05 1.75004 0.00513416
135100 0.196805 4.44773e-05 1.75003 0.00511551
136100 0.19679 4.44372e-05 1.75019 0.00510193
137100 0.196793 4.43167e-05 1.75017 0.0050833
138100 0.196795 4.42381e-05 1.75019 0.00506617
139100 0.19678 4.4162e-05 1.75033 0.00504955
140100 0.196791 4.40732e-05 1.75023 0.00503209
141100 0.196781 4.39898e-05 1.75033 0.00501772
142100 0.19678 4.38949e-05 1.75034 0.00500072
143100 0.196775 4.38943e-05 1.75041 0.00499048
144100 0.196786 4.37815e-05 1.75034 0.00496908
145100 0.19679 4.37079e-05 1.75031 0.00495177
146100 0.196791 4.36316e-05 1.7503 0.00493735
147100 0.196787 4.35557e-05 1.75035 0.00492161
148100 0.19679 4.34688e-05 1.75036 0.00490416
149100 0.196785 4.33931e-05 1.75044 0.00488813
150100 0.196779 4.3335e-05 1.75052 0.00487731
151100 0.196785 4.32709e-05 1.75046 0.00486311
152100 0.196783 4.31845e-05 1.75048 0.00484718
153100 0.196781 4.31056e-05 1.75052 0.00483252
154100 0.196779 4.29989e-05 1.75056 0.00481605
155100 0.196779 4.29626e-05 1.75058 0.00480444
156100 0.196774 4.29622e-05 1.75063 0.00479658
157100 0.196772 4.29441e-05 1.75066 0.00478686
158100 0.196772 4.28583e-05 1.75066 0.00477176
159100 0.196765 4.28135e-05 1.75073 0.00476143
160100 0.196775 4.27825e-05 1.75063 0.00475243
161100 0.196771 4.26831e-05 1.75068 0.00473618
162100 0.196769 4.2602e-05 1.7507 0.00472287
163100 0.196768 4.25363e-05 1.75073 0.00471257
164100 0.196768 4.248e-05 1.75073 0.00470001
165100 0.196761 4.23893e-05 1.75081 0.00468544
166100 0.196758 4.23085e-05 1.75083 0.00467203
167100 0.196756 4.22592e-05 1.75084 0.00466122
168100 0.196766 4.22539e-05 1.75074 0.00465394
169100 0.196765 4.21886e-05 1.75076 0.00464277
170100 0.196764 4.21331e-05 1.75078 0.00463232
171100 0.196761 4.21344e-05 1.7508 0.00462771
172100 0.19677 4.20511e-05 1.75072 0.00461411
173100 0.196769 4.20608e-05 1.75073 0.00460925
174100 0.196767 4.20368e-05 1.75077 0.00460092
175100 0.19677 4.1965e-05 1.75075 0.00458993
176100 0.196777 4.189e-05 1.7507 0.00457678
177100 0.196777 4.18993e-05 1.75071 0.00457049
178100 0.196778 4.18277e-05 1.75069 0.00455598
179100 0.196775 4.18098e-05 1.75074 0.0045494
180100 0.196776 4.174e-05 1.75075 0.00453643
181100 0.196771 4.16965e-05 1.75079 0.004526
182100 0.196766 4.17187e-05 1.75084 0.00452364
183100 0.196768 4.16874e-05 1.75083 0.00451665
184100 0.196768 4.16403e-05 1.75081 0.0045083
185100 0.196766 4.16233e-05 1.75084 0.00450201
186100 0.196766 4.15766e-05 1.75086 0.00449217
187100 0.19677 4.15209e-05 1.75081 0.00448365
188100 0.196769 4.14756e-05 1.75083 0.00447557
189100 0.196769 4.13868e-05 1.75083 0.00446255
190100 0.196771 4.13366e-05 1.75082 0.0044534
191100 0.196773 4.13006e-05 1.75082 0.00444509
192100 0.196778 4.12769e-05 1.75077 0.00443939
193100 0.196778 4.12281e-05 1.75079 0.00442992
194100 0.196775 4.11937e-05 1.7508 0.00442118
195100 0.196787 4.11818e-05 1.75068 0.00441624
196100 0.196785 4.11412e-05 1.75071 0.00440762
197100 0.196793 4.11442e-05 1.75065 0.00440268
198100 0.19678 4.11471e-05 1.75078 0.00439978
199100 0.196775 4.11418e-05 1.75083 0.0043932
200100 0.196774 4.10799e-05 1.75083 0.00438199
201100 0.196776 4.10594e-05 1.75082 0.00437559
202100 0.19678 4.10065e-05 1.75079 0.00436733
203100 0.19678 4.09928e-05 1.7508 0.00436183
204100 0.19678 4.09399e-05 1.75081 0.00435335
205100 0.19678 4.0908e-05 1.7508 0.00434602
206100 0.19678 4.08769e-05 1.7508 0.00433685
207100 0.19678 4.08172e-05 1.7508 0.00432764
208100 0.196777 4.07539e-05 1.75084 0.00431869
209100 0.196782 4.07322e-05 1.75081 0.00431236
210100 0.19678 4.06562e-05 1.75083 0.00430188
211100 0.196779 4.06168e-05 1.75083 0.00429513
212100 0.196784 4.06034e-05 1.75079 0.00428876
213100 0.196786 4.05611e-05 1.75077 0.00428017
214100 0.196789 4.05171e-05 1.75074 0.0042712
215100 0.196792 4.04438e-05 1.75072 0.00426091
216100 0.196794 4.04038e-05 1.7507 0.00425307
217100 0.196802 4.0406e-05 1.75063 0.00424974
218100 0.196798 4.0395e-05 1.75067 0.00424461
219100 0.196801 4.03603e-05 1.75066 0.00423774
220100 0.196803 4.03383e-05 1.75063 0.0042318
221100 0.196798 4.03324e-05 1.75068 0.00422702
222100 0.196794 4.02874e-05 1.75074 0.0042201
223100 0.196792 4.02701e-05 1.75078 0.00421387
224100 0.19679 4.02814e-05 1.7508 0.0042125
225100 0.196787 4.02486e-05 1.75084 0.00420681
226100 0.19679 4.02291e-05 1.75081 0.00420159
227100 0.196787 4.01722e-05 1.75085 0.00419319
228100 0.196784 4.01556e-05 1.75088 0.00418967
229100 0.196783 4.01075e-05 1.7509 0.00418306
230100 0.196787 4.00685e-05 1.75087 0.00417679
231100 0.196789 4.00191e-05 1.75086 0.00416932
232100 0.196791 3.9959e-05 1.75082 0.00416073
233100 0.196789 3.98991e-05 1.75084 0.00415257
234100 0.196786 3.98936e-05 1.75088 0.00414903
235100 0.196789 3.98743e-05 1.75084 0.00414401
236100 0.196792 3.98521e-05 1.75082 0.00413715
237100 0.196794 3.98619e-05 1.75079 0.00413545
238100 0.196788 3.988e-05 1.75085 0.00413493
239100 0.196787 3.98653e-05 1.75088 0.00412991
240100 0.196788 3.9861e-05 1.75087 0.00412695
241100 0.196787 3.98464e-05 1.75087 0.00412209
242100 0.19679 3.98364e-05 1.75086 0.00411714
243100 0.196787 3.98133e-05 1.75089 0.00411263
244100 0.196788 3.97591e-05 1.75088 0.00410444
245100 0.196794 3.97604e-05 1.75084 0.00410085
246100 0.196792 3.97187e-05 1.75085 0.00409331
247100 0.196794 3.9732e-05 1.75084 0.00409088
248100 0.196797 3.97036e-05 1.75081 0.00408705
249100 0.1968 3.96775e-05 1.75079 0.00408053
250100 0.196805 3.96704e-05 1.75075 0.00407654
251100 0.196809 3.96779e-05 1.75071 0.0040744
252100 0.196804 3.96543e-05 1.75077 0.00407071
253100 0.196805 3.96754e-05 1.75076 0.00407075
254100 0.196802 3.96291e-05 1.75078 0.00406463
255100 0.196798 3.96255e-05 1.75082 0.00406166
256100 0.196797 3.96127e-05 1.75084 0.00405763
257100 0.196794 3.95858e-05 1.75086 0.00405328
258100 0.196797 3.95693e-05 1.75085 0.00404906
259100 0.196793 3.95274e-05 1.7509 0.0040428
260100 0.196795 3.95345e-05 1.75087 0.00403986
261100 0.196792 3.95117e-05 1.75091 0.00403463
262100 0.196792 3.948e-05 1.75092 0.00402976
263100 0.196791 3.94439e-05 1.75095 0.0040245
264100 0.196788 3.94243e-05 1.75097 0.00401991
265100 0.196787 3.94013e-05 1.75099 0.00401491
266100 0.196784 3.93877e-05 1.75101 0.00401064
267100 0.196781 3.94183e-05 1.75104 0.00401058
268100 0.196784 3.93877e-05 1.75102 0.00400501
269100 0.196785 3.93607e-05 1.75102 0.00399999
270100 0.196781 3.93401e-05 1.75107 0.00399568
271100 0.196779 3.93184e-05 1.7511 0.00399088
272100 0.196777 3.92785e-05 1.75113 0.0039846
273100 0.196778 3.92699e-05 1.75112 0.00398114
274100 0.196774 3.92182e-05 1.75117 0.0039745
275100 0.196771 3.91724e-05 1.75121 0.00396848
276100 0.196771 3.91326e-05 1.75121 0.00396315
277100 0.196765 3.91043e-05 1.75126 0.00395805
278100 0.196766 3.91003e-05 1.75126 0.00395504
279100 0.196761 3.90498e-05 1.75131 0.00394924
280100 0.196754 3.90362e-05 1.75138 0.00394696
281100 0.19675 3.90568e-05 1.75142 0.00394579
282100 0.196748 3.90294e-05 1.75144 0.0039411
283100 0.196755 3.91013e-05 1.75137 0.0039444
284100 0.196753 3.90976e-05 1.75139 0.00394253
285100 0.196752 3.90674e-05 1.7514 0.00393784
286100 0.196752 3.90498e-05 1.7514 0.00393425
287100 0.196753 3.90445e-05 1.75138 0.00393262
288100 0.196749 3.90055e-05 1.75142 0.00392567
289100 0.196748 3.90212e-05 1.75144 0.00392446
290100 0.196747 3.90124e-05 1.75145 0.00392
291100 0.196751 3.90121e-05 1.75142 0.0039185
292100 0.196748 3.89834e-05 1.75145 0.00391446
293100 0.196745 3.89678e-05 1.75149 0.00391049
294100 0.196744 3.89494e-05 1.7515 0.00390785
295100 0.196742 3.89138e-05 1.75152 0.00390184
296100 0.196743 3.88889e-05 1.75151 0.00389819
297100 0.196745 3.88999e-05 1.75148 0.00389721
298100 0.196741 3.88938e-05 1.75151 0.00389521
299100 0.196745 3.89189e-05 1.75148 0.00389407
300100 0.196746 3.89431e-05 1.75147 0.00389555
301100 0.196747 3.89676e-05 1.75146 0.00389501
302100 0.196748 3.89578e-05 1.75146 0.00389309
303100 0.196747 3.8926e-05 1.75147 0.00388821
304100 0.196747 3.89219e-05 1.75148 0.00388687
305100 0.196747 3.89009e-05 1.75149 0.00388263
306100 0.196748 3.8885e-05 1.75147 0.0038786
307100 0.196743 3.88832e-05 1.75152 0.00387671
308100 0.19674 3.88955e-05 1.75155 0.00387558
309100 0.196738 3.88745e-05 1.75159 0.00387169
310100 0.196742 3.88531e-05 1.75155 0.00386719
311100 0.196742 3.88517e-05 1.75155 0.00386439
312100 0.196745 3.88486e-05 1.75153 0.00386081
313100 0.196742 3.88226e-05 1.75156 0.0038565
314100 0.196746 3.87972e-05 1.75153 0.00385243
315100 0.196741 3.88071e-05 1.75156 0.00385158
316100 0.19674 3.88094e-05 1.75159 0.00385039
317100 0.196739 3.87996e-05 1.7516 0.00384829
318100 0.196744 3.87658e-05 1.75155 0.00384346
319100 0.196742 3.8735e-05 1.75157 0.00383962
320100 0.196747 3.87202e-05 1.75153 0.00383646
321100 0.196748 3.86867e-05 1.75153 0.0038314
322100 0.196751 3.86665e-05 1.75151 0.00382724
323100 0.196749 3.86357e-05 1.75153 0.00382233
324100 0.196748 3.86242e-05 1.75155 0.00382005
325100 0.196745 3.86107e-05 1.75158 0.00381649
326100 0.196743 3.86343e-05 1.75161 0.00381744
327100 0.196745 3.8633e-05 1.75159 0.00381448
328100 0.196743 3.86273e-05 1.75162 0.0038127
329100 0.196742 3.85949e-05 1.75162 0.00380771
330100 0.196742 3.86137e-05 1.75162 0.00380766
331100 0.196743 3.85945e-05 1.75161 0.00380419
332100 0.196742 3.86151e-05 1.75162 0.00380497
333100 0.196741 3.85771e-05 1.75164 0.00380002
334100 0.196737 3.85335e-05 1.75168 0.00379387
335100 0.196737 3.8508e-05 1.75167 0.00379055
336100 0.196736 3.84982e-05 1.75169 0.00378771
337100 0.196738 3.8491e-05 1.75168 0.00378533
338100 0.196737 3.84839e-05 1.75168 0.0037823
339100 0.196736 3.84811e-05 1.7517 0.0037799
340100 0.196733 3.84606e-05 1.75172 0.00377553
341100 0.196735 3.8427e-05 1.7517 0.0037711
342100 0.196736 3.84309e-05 1.75169 0.00376947
343100 0.196733 3.84196e-05 1.75172 0.00376692
344100 0.196735 3.84023e-05 1.75171 0.00376386
345100 0.19673 3.841e-05 1.75176 0.00376436
346100 0.19673 3.83822e-05 1.75176 0.00375991
347100 0.196729 3.83658e-05 1.75176 0.00375742
348100 0.196729 3.83425e-05 1.75177 0.00375367
349100 0.196731 3.83188e-05 1.75175 0.00375092
350100 0.19673 3.83087e-05 1.75175 0.00374923
351100 0.19673 3.82945e-05 1.75174 0.00374648
352100 0.196731 3.82924e-05 1.75173 0.0037452
353100 0.19673 3.83057e-05 1.75174 0.00374424
354100 0.196725 3.83152e-05 1.75179 0.00374402
355100 0.196722 3.82931e-05 1.75182 0.00374111
356100 0.196724 3.82807e-05 1.7518 0.00373835
357100 0.19672 3.82584e-05 1.75184 0.00373519
358100 0.196719 3.82476e-05 1.75185 0.00373375
359100 0.196716 3.82342e-05 1.75188 0.00373177
360100 0.196716 3.82091e-05 1.75189 0.00372875
361100 0.196715 3.81838e-05 1.75189 0.00372572
362100 0.196717 3.81798e-05 1.75188 0.00372455
363100 0.196721 3.8164e-05 1.75184 0.00372224
364100 0.196719 3.81519e-05 1.75189 0.00372004
365100 0.196717 3.81528e-05 1.75192 0.00371935
366100 0.196723 3.81811e-05 1.75186 0.00372027
367100 0.196723 3.81603e-05 1.75187 0.00371679
368100 0.196723 3.81609e-05 1.75187 0.00371529
369100 0.196726 3.81516e-05 1.75184 0.00371316
370100 0.196725 3.8179e-05 1.75185 0.00371304
371100 0.196728 3.81526e-05 1.75181 0.00370945
372100 0.196731 3.81448e-05 1.75177 0.00370701
373100 0.196734 3.81513e-05 1.75176 0.0037062
374100 0.196733 3.81475e-05 1.75176 0.00370396
375100 0.196733 3.81457e-05 1.75176 0.00370234
376100 0.196737 3.81558e-05 1.75173 0.00370167
377100 0.196739 3.81269e-05 1.75172 0.00369749
378100 0.19674 3.81222e-05 1.75171 0.00369628
379100 0.196742 3.81012e-05 1.7517 0.00369301
380100 0.196742 3.808e-05 1.7517 0.0036895
381100 0.196747 3.80652e-05 1.75165 0.00368701
382100 0.196755 3.81199e-05 1.75157 0.00369072
383100 0.196755 3.81194e-05 1.75157 0.00368935
384100 0.196755 3.8102e-05 1.75157 0.00368671
385100 0.196755 3.80906e-05 1.75157 0.00368606
386100 0.196753 3.80898e-05 1.7516 0.00368532
387100 0.196755 3.80939e-05 1.75157 0.00368402
388100 0.196755 3.8073e-05 1.75158 0.00368094
389100 0.196756 3.8063e-05 1.75156 0.00367848
390100 0.196755 3.80505e-05 1.75156 0.00367713
391100 0.196756 3.80445e-05 1.75154 0.00367463
392100 0.196756 3.8044e-05 1.75155 0.00367295
393100 0.196756 3.80168e-05 1.75155 0.00366935
394100 0.196753 3.80095e-05 1.75158 0.00366753
395100 0.196752 3.79972e-05 1.75158 0.00366495
396100 0.196755 3.79661e-05 1.75155 0.00366086
397100 0.196753 3.79916e-05 1.75157 0.00366162
398100 0.196756 3.80062e-05 1.75154 0.00366129
399100 0.196757 3.80048e-05 1.75154 0.00366021
400100 0.196754 3.80157e-05 1.75157 0.00365947
401100 0.196751 3.80325e-05 1.75161 0.00365896
402100 0.196746 3.8022e-05 1.75166 0.00365746
403100 0.196746 3.80036e-05 1.75167 0.00365573
404100 0.196747 3.80132e-05 1.75167 0.00365563
405100 0.196747 3.79798e-05 1.75165 0.00365161
406100 0.196752 3.79853e-05 1.75161 0.00365081
407100 0.19675 3.79811e-05 1.75162 0.00364989
408100 0.196751 3.7944e-05 1.75161 0.00364586
409100 0.196751 3.79272e-05 1.75162 0.00364351
410100 0.196749 3.79444e-05 1.75164 0.00364423
411100 0.196746 3.7952e-05 1.75167 0.00364473
412100 0.196749 3.7926e-05 1.75164 0.00364073
413100 0.196747 3.79536e-05 1.75167 0.00364165
414100 0.196748 3.79387e-05 1.75166 0.00363987
415100 0.19675 3.79233e-05 1.75164 0.0036375
416100 0.196751 3.79175e-05 1.75164 0.00363631
417100 0.196753 3.79081e-05 1.75162 0.00363482
418100 0.196755 3.78823e-05 1.7516 0.00363163
419100 0.19675 3.78951e-05 1.75164 0.00363262
420100 0.196751 3.79072e-05 1.75163 0.00363327
421100 0.196753 3.78957e-05 1.75161 0.00363113
422100 0.196754 3.79056e-05 1.7516 0.00363126
423100 0.196756 3.78903e-05 1.75159 0.00362866
424100 0.196758 3.78826e-05 1.75157 0.00362613
425100 0.196756 3.78679e-05 1.75159 0.00362463
426100 0.196757 3.78527e-05 1.75158 0.00362262
427100 0.196758 3.78486e-05 1.75157 0.00362142
428100 0.196758 3.78461e-05 1.75157 0.00362041
429100 0.196757 3.783e-05 1.75158 0.00361836
430100 0.196758 3.78343e-05 1.75157 0.00361729
431100 0.196757 3.78101e-05 1.75158 0.00361409
432100 0.196759 3.78001e-05 1.75156 0.00361261
433100 0.19676 3.77969e-05 1.75155 0.00361087
434100 0.196759 3.77752e-05 1.75156 0.00360878
435100 0.196759 3.77475e-05 1.75157 0.00360578
436100 0.196757 3.77582e-05 1.75158 0.00360612
437100 0.196757 3.77532e-05 1.75159 0.00360457
438100 0.196756 3.77563e-05 1.7516 0.003604
439100 0.196758 3.77427e-05 1.75158 0.00360181
440100 0.196758 3.77489e-05 1.75157 0.00360084
441100 0.196758 3.77487e-05 1.75158 0.00359943
442100 0.196759 3.77135e-05 1.75158 0.0035952
443100 0.19676 3.77065e-05 1.75157 0.00359299
444100 0.196757 3.77093e-05 1.7516 0.00359238
445100 0.196756 3.76937e-05 1.75161 0.00358984
446100 0.196756 3.76719e-05 1.75161 0.00358688
447100 0.196754 3.76683e-05 1.75162 0.00358616
448100 0.19675 3.76821e-05 1.75167 0.00358709
449100 0.196751 3.76672e-05 1.75167 0.00358509
450100 0.19675 3.76616e-05 1.75167 0.00358355
451100 0.196752 3.7654e-05 1.75165 0.00358218
452100 0.196753 3.76392e-05 1.75164 0.00357985
453100 0.196753 3.76276e-05 1.75164 0.00357797
454100 0.196755 3.76098e-05 1.75163 0.00357557
455100 0.196751 3.75934e-05 1.75166 0.00357281
456100 0.19675 3.7581e-05 1.75166 0.00357033
457100 0.196751 3.75873e-05 1.75167 0.00356993
458100 0.196753 3.75736e-05 1.75165 0.00356839
459100 0.196751 3.75472e-05 1.75166 0.00356534
460100 0.196749 3.75388e-05 1.75168 0.0035639
461100 0.196747 3.75261e-05 1.7517 0.0035615
462100 0.196747 3.75119e-05 1.7517 0.00355918
463100 0.196749 3.7529e-05 1.75168 0.00355951
464100 0.196747 3.75138e-05 1.7517 0.00355779
465100 0.196749 3.75159e-05 1.75168 0.0035572
466100 0.196745 3.75117e-05 1.75172 0.00355601
467100 0.196743 3.74973e-05 1.75174 0.00355406
468100 0.19674 3.75007e-05 1.75178 0.00355322
469100 0.19674 3.75114e-05 1.75178 0.00355392
470100 0.196739 3.75007e-05 1.7518 0.00355184
471100 0.196739 3.74822e-05 1.7518 0.00354931
472100 0.196738 3.74733e-05 1.7518 0.00354724
473100 0.196739 3.74717e-05 1.7518 0.00354563
474100 0.196742 3.74551e-05 1.75177 0.00354355
475100 0.196742 3.744e-05 1.75177 0.00354131
476100 0.196744 3.74394e-05 1.75176 0.00354005
477100 0.196742 3.74739e-05 1.75178 0.00354235
478100 0.196745 3.74739e-05 1.75175 0.00354151
479100 0.196745 3.74635e-05 1.75175 0.0035398
480100 0.196746 3.74536e-05 1.75174 0.00353828
481100 0.196745 3.74321e-05 1.75175 0.00353509
482100 0.196748 3.74572e-05 1.75172 0.00353592
483100 0.19675 3.74424e-05 1.7517 0.00353329
484100 0.19675 3.74174e-05 1.75171 0.00353025
485100 0.196753 3.74062e-05 1.75169 0.00352829
486100 0.196754 3.74026e-05 1.75168 0.00352719
487100 0.196754 3.7398e-05 1.75167 0.00352555
488100 0.196753 3.73781e-05 1.75168 0.0035233
489100 0.196753 3.7353e-05 1.75168 0.00352079
490100 0.196756 3.73442e-05 1.75166 0.00351959
491100 0.196759 3.73287e-05 1.75163 0.00351711
492100 0.196759 3.73171e-05 1.75162 0.00351507
493100 0.19676 3.73257e-05 1.75162 0.0035149
494100 0.196761 3.7328e-05 1.75161 0.00351427
495100 0.196761 3.73175e-05 1.75161 0.00351263
496100 0.196762 3.73163e-05 1.7516 0.00351157
497100 0.19676 3.72954e-05 1.75161 0.00350922
498100 0.196764 3.72948e-05 1.75158 0.00350831
499100 0.196765 3.72872e-05 1.75156 0.00350697
500100 0.196765 3.72795e-05 1.75157 0.00350556
501100 0.196762 3.72821e-05 1.75161 0.00350553
502100 0.196758 3.72716e-05 1.75164 0.0035033
503100 0.196758 3.7285e-05 1.75165 0.00350381
504100 0.19676 3.72718e-05 1.75163 0.00350187
505100 0.196761 3.72518e-05 1.75162 0.00349926
506100 0.196761 3.72431e-05 1.75162 0.0034979
507100 0.196759 3.72387e-05 1.75164 0.00349644
508100 0.196758 3.72383e-05 1.75164 0.00349608
509100 0.196759 3.72286e-05 1.75164 0.00349449
510100 0.196757 3.72232e-05 1.75166 0.00349311
511100 0.196757 3.72162e-05 1.75165 0.00349189
512100 0.196754 3.72267e-05 1.75168 0.00349211
513100 0.196756 3.72237e-05 1.75166 0.00349166
514100 0.196755 3.71973e-05 1.75166 0.00348869
515100 0.196755 3.71819e-05 1.75167 0.00348669
516100 0.196756 3.71774e-05 1.75166 0.0034855
517100 0.196758 3.7175e-05 1.75164 0.0034843
518100 0.196757 3.71525e-05 1.75166 0.00348145
519100 0.196756 3.71565e-05 1.75167 0.00348128
520100 0.196757 3.71625e-05 1.75166 0.00348174
521100 0.196756 3.71518e-05 1.75166 0.0034804
522100 0.196756 3.71608e-05 1.75166 0.00348011
523100 0.196759 3.71689e-05 1.75163 0.00348031
524100 0.196759 3.71644e-05 1.75163 0.0034795
525100 0.19676 3.7187e-05 1.75162 0.00348133
526100 0.19676 3.71852e-05 1.75161 0.00348046
527100 0.196759 3.71865e-05 1.75162 0.00348008
528100 0.196757 3.71958e-05 1.75164 0.00348082
529100 0.196757 3.71944e-05 1.75163 0.00348008
530100 0.196756 3.71901e-05 1.75165 0.003479
531100 0.196757 3.718e-05 1.75164 0.00347771
532100 0.19676 3.71825e-05 1.7516 0.00347699
533100 0.196758 3.71762e-05 1.75163 0.00347585
534100 0.196758 3.71684e-05 1.75163 0.00347419
535100 0.196758 3.71613e-05 1.75163 0.00347267
536100 0.196757 3.71588e-05 1.75164 0.00347207
537100 0.196756 3.71476e-05 1.75165 0.00347009
538100 0.196754 3.71525e-05 1.75167 0.00346958
539100 0.196754 3.71514e-05 1.75167 0.00346863
540100 0.196754 3.71391e-05 1.75167 0.00346722
541100 0.196754 3.7119e-05 1.75166 0.00346506
542100 0.196757 3.71115e-05 1.75164 0.00346378
543100 0.196758 3.7099e-05 1.75162 0.00346238
544100 0.196758 3.70783e-05 1.75163 0.00346014
545100 0.196756 3.70629e-05 1.75164 0.00345881
546100 0.196758 3.706e-05 1.75162 0.00345809
547100 0.196759 3.70498e-05 1.75162 0.0034566
548100 0.196761 3.70401e-05 1.7516 0.00345548
549100 0.19676 3.70436e-05 1.75161 0.00345549
550100 0.196759 3.70358e-05 1.75161 0.00345418
551100 0.196758 3.70238e-05 1.75163 0.00345189
552100 0.196759 3.70053e-05 1.75162 0.00344969
553100 0.196756 3.69983e-05 1.75164 0.0034485
554100 0.196758 3.69929e-05 1.75163 0.00344744
555100 0.196758 3.70055e-05 1.75163 0.00344762
556100 0.196755 3.69969e-05 1.75166 0.00344632
557100 0.196755 3.70038e-05 1.75166 0.00344656
558100 0.196756 3.70056e-05 1.75165 0.0034465
559100 0.196756 3.69974e-05 1.75166 0.00344494
560100 0.196756 3.69965e-05 1.75166 0.00344429
561100 0.196757 3.69879e-05 1.75165 0.00344296
562100 0.196756 3.69798e-05 1.75166 0.00344144
563100 0.196755 3.69771e-05 1.75167 0.0034411
564100 0.196756 3.69892e-05 1.75166 0.00344126
565100 0.196756 3.70016e-05 1.75166 0.00344149
566100 0.196757 3.69871e-05 1.75165 0.00343959
567100 0.196755 3.69761e-05 1.75166 0.00343809
568100 0.196754 3.69708e-05 1.75168 0.00343718
569100 0.196753 3.69695e-05 1.75169 0.00343623
570100 0.196753 3.69612e-05 1.75168 0.00343494
571100 0.196753 3.69568e-05 1.75169 0.00343346
572100 0.196751 3.6948e-05 1.75171 0.00343212
573100 0.196752 3.69269e-05 1.75171 0.00343007
574100 0.196753 3.69175e-05 1.7517 0.0034283
575100 0.196751 3.69211e-05 1.75172 0.00342764
576100 0.196752 3.69197e-05 1.75171 0.00342725
577100 0.196751 3.69145e-05 1.75172 0.003426
578100 0.196752 3.69017e-05 1.7517 0.00342524
579100 0.196753 3.68872e-05 1.7517 0.00342369
580100 0.196753 3.68949e-05 1.7517 0.00342391
581100 0.196753 3.68883e-05 1.75169 0.00342254
582100 0.196754 3.6889e-05 1.75168 0.00342226
583100 0.196752 3.68733e-05 1.7517 0.00342016
584100 0.196753 3.68547e-05 1.75169 0.00341836
585100 0.196751 3.68461e-05 1.75171 0.00341675
586100 0.196751 3.68452e-05 1.75171 0.00341617
587100 0.196748 3.68525e-05 1.75174 0.00341559
588100 0.196749 3.68407e-05 1.75173 0.00341407
589100 0.196749 3.68291e-05 1.75174 0.00341229
590100 0.196752 3.68279e-05 1.75171 0.00341206
591100 0.196754 3.68395e-05 1.7517 0.00341299
592100 0.196755 3.68398e-05 1.75168 0.00341222
593100 0.196753 3.6821e-05 1.75169 0.00341003
594100 0.196753 3.68211e-05 1.7517 0.00340931
595100 0.196753 3.68098e-05 1.75169 0.00340763
596100 0.196752 3.68065e-05 1.75171 0.00340741
597100 0.196749 3.67945e-05 1.75173 0.00340619
598100 0.196749 3.6793e-05 1.75174 0.00340547
599100 0.196747 3.68201e-05 1.75176 0.00340786
600100 0.196746 3.68073e-05 1.75176 0.00340661
601100 0.196746 3.68142e-05 1.75177 0.00340693
602100 0.196745 3.68007e-05 1.75178 0.00340522
603100 0.196746 3.67964e-05 1.75178 0.00340431
604100 0.196746 3.68012e-05 1.75177 0.00340417
605100 0.196746 3.6791e-05 1.75177 0.00340239
606100 0.196745 3.67839e-05 1.75178 0.00340162
607100 0.196744 3.67841e-05 1.75179 0.00340124
608100 0.196747 3.679e-05 1.75177 0.00340057
609100 0.196747 3.67979e-05 1.75177 0.0034004
610100 0.196746 3.67907e-05 1.75179 0.00339894
611100 0.196746 3.67868e-05 1.75179 0.00339761
612100 0.196746 3.67888e-05 1.75179 0.00339747
613100 0.196745 3.68058e-05 1.7518 0.00339913
614100 0.196746 3.67945e-05 1.7518 0.00339717
615100 0.196746 3.67717e-05 1.7518 0.00339491
616100 0.196742 3.67805e-05 1.75184 0.00339563
617100 0.196744 3.67803e-05 1.75183 0.00339533
618100 0.196745 3.67689e-05 1.75182 0.00339373
619100 0.196747 3.67718e-05 1.7518 0.00339313
620100 0.196747 3.67684e-05 1.7518 0.00339181
621100 0.196747 3.67523e-05 1.7518 0.0033899
622100 0.196753 3.67542e-05 1.75176 0.00338937
623100 0.196753 3.67549e-05 1.75176 0.00338877
624100 0.196753 3.67478e-05 1.75176 0.00338781
625100 0.196753 3.67327e-05 1.75175 0.00338673
626100 0.196754 3.6724e-05 1.75175 0.00338477
627100 0.196752 3.67135e-05 1.75177 0.00338321
628100 0.196753 3.67116e-05 1.75176 0.00338265
629100 0.196753 3.67093e-05 1.75176 0.00338203
630100 0.196758 3.67061e-05 1.75171 0.00338177
631100 0.196759 3.67043e-05 1.75171 0.00338128
632100 0.196759 3.66963e-05 1.7517 0.00338028
633100 0.196759 3.66956e-05 1.7517 0.00337947
634100 0.196759 3.66841e-05 1.7517 0.00337825
635100 0.196756 3.66998e-05 1.75172 0.00337959
636100 0.196756 3.66954e-05 1.75172 0.00337897
637100 0.196757 3.6691e-05 1.75172 0.00337787
638100 0.196759 3.66869e-05 1.7517 0.00337646
639100 0.196758 3.66888e-05 1.75171 0.00337653
640100 0.196756 3.67004e-05 1.75173 0.00337742
641100 0.196758 3.67013e-05 1.75171 0.00337729
642100 0.196759 3.67073e-05 1.75169 0.00337718
643100 0.196757 3.67051e-05 1.75172 0.00337622
644100 0.196755 3.67044e-05 1.75173 0.00337589
645100 0.196756 3.66826e-05 1.75172 0.00337335
646100 0.196757 3.66834e-05 1.75171 0.0033728
647100 0.196756 3.66733e-05 1.75172 0.00337105
648100 0.196756 3.6653e-05 1.75172 0.00336954
649100 0.196757 3.66594e-05 1.75171 0.00336951
650100 0.196756 3.66617e-05 1.75174 0.00336989
651100 0.196757 3.6655e-05 1.75173 0.00336866
652100 0.196756 3.66531e-05 1.75173 0.00336813
653100 0.196758 3.66598e-05 1.75171 0.00336807
654100 0.196757 3.66548e-05 1.75172 0.00336711
655100 0.196759 3.66461e-05 1.7517 0.00336603
656100 0.196759 3.66549e-05 1.75171 0.00336615
657100 0.196763 3.66655e-05 1.75166 0.00336745
658100 0.196766 3.66639e-05 1.75164 0.00336685
659100 0.196766 3.66726e-05 1.75163 0.00336701
660100 0.196766 3.66827e-05 1.75164 0.00336676
661100 0.196768 3.66783e-05 1.75162 0.00336582
662100 0.196768 3.66691e-05 1.75162 0.00336508
663100 0.196768 3.66571e-05 1.75162 0.00336333
664100 0.19677 3.66432e-05 1.75161 0.00336187
665100 0.196769 3.66403e-05 1.75162 0.0033609
666100 0.196769 3.66474e-05 1.75162 0.00336102
667100 0.196769 3.66478e-05 1.75162 0.00336081
668100 0.196771 3.66466e-05 1.7516 0.00336036
669100 0.19677 3.66449e-05 1.75161 0.00335964
670100 0.19677 3.6629e-05 1.75161 0.00335773
671100 0.196769 3.66196e-05 1.75163 0.00335639
672100 0.19677 3.66192e-05 1.75161 0.0033553
673100 0.196768 3.66248e-05 1.75163 0.00335501
674100 0.196769 3.66232e-05 1.75162 0.0033548
675100 0.19677 3.66384e-05 1.75161 0.00335534
676100 0.19677 3.66443e-05 1.7516 0.00335568
677100 0.19677 3.66396e-05 1.75161 0.00335495
678100 0.196771 3.66315e-05 1.75159 0.00335411
679100 0.19677 3.66285e-05 1.7516 0.00335361
680100 0.19677 3.66328e-05 1.75161 0.00335332
681100 0.19677 3.66334e-05 1.75161 0.00335301
682100 0.196769 3.66238e-05 1.75162 0.00335181
683100 0.196771 3.66359e-05 1.7516 0.00335219
684100 0.19677 3.6622e-05 1.75161 0.00335048
685100 0.196773 3.66232e-05 1.75159 0.00334984
686100 0.196773 3.66204e-05 1.75158 0.00334917
687100 0.196772 3.66178e-05 1.7516 0.00334875
688100 0.196772 3.66026e-05 1.75159 0.00334701
689100 0.196773 3.65932e-05 1.75159 0.00334602
690100 0.196772 3.65882e-05 1.75159 0.00334541
691100 0.196773 3.65783e-05 1.75159 0.00334449
692100 0.196773 3.65711e-05 1.75158 0.0033432
693100 0.196773 3.6568e-05 1.75159 0.0033423
694100 0.196773 3.65717e-05 1.75158 0.00334265
695100 0.196774 3.65692e-05 1.75158 0.00334203
696100 0.196772 3.65809e-05 1.75159 0.00334234
697100 0.196772 3.65814e-05 1.7516 0.00334197
698100 0.196772 3.65749e-05 1.7516 0.00334101
699100 0.196773 3.65659e-05 1.75159 0.00334028
700100 0.196773 3.65538e-05 1.75159 0.00333898
701100 0.196773 3.65517e-05 1.75158 0.00333856
702100 0.196772 3.65452e-05 1.75158 0.00333703
703100 0.196773 3.65326e-05 1.75158 0.00333531
704100 0.196771 3.65298e-05 1.75159 0.00333471
705100 0.196772 3.65227e-05 1.75159 0.0033339
706100 0.196771 3.65108e-05 1.7516 0.00333218
707100 0.196771 3.65079e-05 1.7516 0.00333119
708100 0.196772 3.64973e-05 1.75159 0.00332962
709100 0.196771 3.64887e-05 1.7516 0.00332851
710100 0.196772 3.64933e-05 1.75159 0.00332834
711100 0.196773 3.64868e-05 1.75159 0.00332708
712100 0.196772 3.64776e-05 1.7516 0.00332591
713100 0.196772 3.64908e-05 1.75159 0.00332685
714100 0.196773 3.64799e-05 1.75159 0.00332549
715100 0.196775 3.65042e-05 1.75157 0.00332706
716100 0.196775 3.65005e-05 1.75157 0.00332645
717100 0.196774 3.64876e-05 1.75157 0.00332519
718100 0.196775 3.64921e-05 1.75157 0.0033248
719100 0.196776 3.64885e-05 1.75156 0.00332394
720100 0.196777 3.64727e-05 1.75156 0.00332208
721100 0.196777 3.64646e-05 1.75155 0.00332088
722100 0.196777 3.64668e-05 1.75156 0.00332069
723100 0.19678 3.64758e-05 1.75153 0.00332111
724100 0.196778 3.64661e-05 1.75154 0.0033199
725100 0.196778 3.6473e-05 1.75155 0.00331999
726100 0.196777 3.6476e-05 1.75156 0.00331992
727100 0.196774 3.64728e-05 1.75158 0.00331942
728100 0.196774 3.64666e-05 1.75159 0.00331825
729100 0.196774 3.64664e-05 1.75159 0.00331774
730100 0.196772 3.64595e-05 1.7516 0.0033166
731100 0.196771 3.64692e-05 1.75162 0.00331719
732100 0.196771 3.64653e-05 1.75161 0.00331646
733100 0.196771 3.64874e-05 1.75161 0.003318
734100 0.19677 3.64908e-05 1.75162 0.00331779
735100 0.196768 3.64952e-05 1.75164 0.00331777
736100 0.19677 3.65115e-05 1.75163 0.00331927
737100 0.196768 3.65169e-05 1.75164 0.0033193
738100 0.196768 3.65131e-05 1.75164 0.00331823
739100 0.196769 3.65087e-05 1.75163 0.00331742
740100 0.196769 3.64918e-05 1.75163 0.00331594
741100 0.19677 3.64878e-05 1.75162 0.00331528
742100 0.196772 3.64872e-05 1.75161 0.0033145
743100 0.196772 3.64681e-05 1.7516 0.00331252
744100 0.196772 3.64615e-05 1.7516 0.00331198
745100 0.196772 3.64624e-05 1.75161 0.00331179
746100 0.196772 3.64518e-05 1.7516 0.00331075
747100 0.196772 3.64504e-05 1.7516 0.00331024
748100 0.196773 3.6446e-05 1.75159 0.00330962
749100 0.196771 3.64574e-05 1.7516 0.00331035
750100 0.196772 3.64506e-05 1.75159 0.00330973
751100 0.196773 3.64505e-05 1.75159 0.00330903
752100 0.196771 3.64516e-05 1.75161 0.00330882
753100 0.196769 3.6453e-05 1.75163 0.00330855
754100 0.196769 3.64451e-05 1.75163 0.00330741
755100 0.19677 3.64401e-05 1.75162 0.0033065
756100 0.19677 3.64404e-05 1.75162 0.00330612
757100 0.196768 3.64381e-05 1.75164 0.00330588
758100 0.196769 3.64426e-05 1.75164 0.00330594
759100 0.196768 3.64425e-05 1.75164 0.00330531
760100 0.196768 3.64308e-05 1.75164 0.00330401
761100 0.196767 3.64227e-05 1.75164 0.0033028
762100 0.196767 3.64181e-05 1.75165 0.00330163
763100 0.196768 3.64182e-05 1.75165 0.00330078
764100 0.196769 3.64344e-05 1.75163 0.00330147
765100 0.196771 3.64444e-05 1.75162 0.00330169
766100 0.19677 3.64395e-05 1.75163 0.00330082
767100 0.196771 3.6437e-05 1.75162 0.00330106
768100 0.196771 3.64297e-05 1.75162 0.00330006
769100 0.196772 3.64285e-05 1.75161 0.00329978
770100 0.196773 3.64347e-05 1.7516 0.00329979
771100 0.196771 3.64438e-05 1.75162 0.00330053
772100 0.196771 3.64385e-05 1.75162 0.00329967
773100 0.19677 3.64383e-05 1.75163 0.00329958
774100 0.196772 3.64475e-05 1.75161 0.00330027
775100 0.196774 3.64561e-05 1.75159 0.00330047
776100 0.196776 3.64613e-05 1.75158 0.00330025
777100 0.196776 3.64538e-05 1.75158 0.00329935
778100 0.196776 3.64578e-05 1.75158 0.00329919
779100 0.196775 3.64717e-05 1.75159 0.00330024
780100 0.196774 3.64735e-05 1.7516 0.00330021
781100 0.196774 3.64647e-05 1.7516 0.00329919
782100 0.196773 3.64657e-05 1.75161 0.00329903
783100 0.196771 3.64646e-05 1.75163 0.00329861
784100 0.196769 3.64526e-05 1.75164 0.00329717
785100 0.196768 3.64498e-05 1.75165 0.00329609
786100 0.196768 3.64454e-05 1.75166 0.00329577
787100 0.196768 3.64389e-05 1.75165 0.00329478
788100 0.196768 3.64277e-05 1.75166 0.00329338
789100 0.196766 3.64273e-05 1.75168 0.00329281
790100 0.196767 3.64335e-05 1.75166 0.00329339
791100 0.196769 3.64438e-05 1.75165 0.00329407
792100 0.196768 3.6452e-05 1.75166 0.00329451
793100 0.196768 3.64465e-05 1.75167 0.00329404
794100 0.196767 3.64438e-05 1.75168 0.00329331
795100 0.196768 3.6431e-05 1.75167 0.00329199
796100 0.196767 3.64205e-05 1.75168 0.00329062
797100 0.196768 3.64321e-05 1.75167 0.0032912
798100 0.196769 3.64198e-05 1.75166 0.00329008
799100 0.196769 3.64216e-05 1.75165 0.00329013
800100 0.196771 3.64432e-05 1.75163 0.00329131
801100 0.196771 3.64336e-05 1.75163 0.00329038
802100 0.196773 3.64305e-05 1.75162 0.00328938
803100 0.196774 3.64292e-05 1.75161 0.00328895
804100 0.196774 3.64367e-05 1.75162 0.00328939
805100 0.196775 3.64394e-05 1.75161 0.00328878
806100 0.196774 3.6443e-05 1.75161 0.00328859
807100 0.196776 3.64506e-05 1.75159 0.00328839
808100 0.196775 3.64504e-05 1.7516 0.00328813
809100 0.196777 3.6437e-05 1.75159 0.00328687
810100 0.196776 3.64331e-05 1.75159 0.00328586
811100 0.196777 3.64287e-05 1.75158 0.00328536
812100 0.196776 3.64184e-05 1.75159 0.00328422
813100 0.196776 3.64061e-05 1.75159 0.0032828
814100 0.196776 3.64103e-05 1.75159 0.00328285
815100 0.196776 3.64139e-05 1.7516 0.00328318
816100 0.196778 3.64203e-05 1.75158 0.00328319
817100 0.196776 3.6423e-05 1.7516 0.00328331
818100 0.196776 3.64165e-05 1.7516 0.00328241
819100 0.196774 3.64107e-05 1.75162 0.00328177
820100 0.196774 3.64111e-05 1.75162 0.00328143
821100 0.196774 3.64155e-05 1.75162 0.00328127
822100 0.196775 3.64062e-05 1.75162 0.00327992
823100 0.196774 3.64076e-05 1.75162 0.00327989
824100 0.196773 3.64076e-05 1.75162 0.00327957
825100 0.196773 3.64054e-05 1.75162 0.00327904
826100 0.196772 3.63975e-05 1.75163 0.00327824
827100 0.196772 3.63943e-05 1.75163 0.00327772
828100 0.196772 3.63893e-05 1.75164 0.00327703
829100 0.196772 3.63812e-05 1.75164 0.00327613
830100 0.196771 3.63788e-05 1.75165 0.00327532
831100 0.196771 3.63842e-05 1.75165 0.00327503
832100 0.196771 3.63781e-05 1.75165 0.00327444
833100 0.19677 3.63772e-05 1.75166 0.0032742
834100 0.19677 3.63776e-05 1.75166 0.00327443
835100 0.196771 3.63832e-05 1.75165 0.00327443
836100 0.196773 3.63771e-05 1.75163 0.00327369
837100 0.196773 3.63819e-05 1.75164 0.00327346
838100 0.196773 3.63889e-05 1.75164 0.00327425
839100 0.196773 3.63883e-05 1.75164 0.0032744
840100 0.196773 3.64038e-05 1.75163 0.00327549
841100 0.196772 3.63987e-05 1.75165 0.00327507
842100 0.196773 3.64037e-05 1.75164 0.00327532
843100 0.196771 3.64034e-05 1.75166 0.00327513
844100 0.196771 3.64039e-05 1.75165 0.00327491
845100 0.196774 3.64074e-05 1.75163 0.00327492
846100 0.196773 3.64047e-05 1.75164 0.0032748
847100 0.196773 3.63955e-05 1.75164 0.00327369
848100 0.196772 3.63889e-05 1.75165 0.00327293
849100 0.196773 3.63922e-05 1.75164 0.00327265
850100 0.196774 3.63929e-05 1.75164 0.00327248
851100 0.196773 3.63968e-05 1.75165 0.0032726
852100 0.196774 3.63869e-05 1.75164 0.00327164
853100 0.196775 3.63868e-05 1.75162 0.00327135
854100 0.196775 3.63837e-05 1.75163 0.00327087
855100 0.196777 3.63876e-05 1.75161 0.00327105
856100 0.196775 3.63885e-05 1.75163 0.00327103
857100 0.196776 3.63953e-05 1.75162 0.00327154
858100 0.196775 3.63898e-05 1.75163 0.00327087
859100 0.196775 3.63817e-05 1.75162 0.00326983
860100 0.196775 3.63775e-05 1.75162 0.00326914
861100 0.196774 3.63767e-05 1.75163 0.0032688
862100 0.196776 3.63779e-05 1.75161 0.00326871
863100 0.196774 3.638e-05 1.75163 0.00326866
864100 0.196774 3.63722e-05 1.75163 0.00326786
865100 0.196776 3.63706e-05 1.75161 0.00326727
866100 0.196775 3.6369e-05 1.75162 0.00326667
867100 0.196776 3.63833e-05 1.75162 0.00326756
868100 0.196777 3.63748e-05 1.75161 0.00326658
869100 0.196777 3.63724e-05 1.7516 0.00326565
870100 0.196779 3.63774e-05 1.75159 0.00326588
871100 0.196779 3.6381e-05 1.75159 0.00326575
872100 0.196777 3.63751e-05 1.7516 0.00326521
873100 0.196775 3.63866e-05 1.75162 0.00326611
874100 0.196773 3.63713e-05 1.75164 0.00326465
875100 0.196774 3.63787e-05 1.75164 0.00326493
876100 0.196774 3.63736e-05 1.75164 0.00326426
877100 0.196774 3.63767e-05 1.75164 0.00326425
878100 0.196775 3.63797e-05 1.75163 0.00326439
879100 0.196775 3.63774e-05 1.75163 0.00326403
880100 0.196774 3.63713e-05 1.75164 0.00326291
881100 0.196775 3.6361e-05 1.75163 0.00326177
882100 0.196774 3.63597e-05 1.75163 0.00326196
883100 0.196774 3.63599e-05 1.75163 0.00326192
884100 0.196775 3.63631e-05 1.75164 0.00326174
885100 0.196775 3.63623e-05 1.75163 0.0032616
886100 0.196776 3.63697e-05 1.75162 0.00326195
887100 0.196775 3.63631e-05 1.75163 0.00326093
888100 0.196774 3.6365e-05 1.75164 0.00326098
889100 0.196775 3.63592e-05 1.75163 0.00326053
890100 0.196776 3.63584e-05 1.75162 0.00326014
891100 0.196775 3.63486e-05 1.75163 0.00325928
892100 0.196775 3.63517e-05 1.75163 0.00325897
893100 0.196776 3.63479e-05 1.75162 0.00325879
894100 0.196775 3.63458e-05 1.75163 0.00325818
895100 0.196775 3.63621e-05 1.75163 0.00325994
896100 0.196777 3.63642e-05 1.75162 0.0032596
897100 0.196776 3.63708e-05 1.75163 0.00325977
898100 0.196776 3.63711e-05 1.75163 0.00325966
899100 0.196775 3.63661e-05 1.75164 0.00325911
900100 0.196776 3.63681e-05 1.75163 0.00325921
901100 0.196776 3.63614e-05 1.75163 0.00325815
902100 0.196777 3.63637e-05 1.75162 0.0032582
903100 0.196775 3.63602e-05 1.75164 0.00325794
904100 0.196775 3.63527e-05 1.75165 0.00325705
905100 0.196773 3.63667e-05 1.75166 0.00325823
906100 0.196773 3.63671e-05 1.75166 0.00325806
907100 0.196773 3.63687e-05 1.75166 0.0032577
908100 0.196774 3.63694e-05 1.75166 0.00325748
909100 0.196774 3.6367e-05 1.75166 0.00325727
910100 0.196775 3.63657e-05 1.75164 0.00325694
911100 0.196775 3.63557e-05 1.75165 0.00325597
912100 0.196774 3.636e-05 1.75165 0.00325568
913100 0.196775 3.63654e-05 1.75165 0.00325572
914100 0.196774 3.63657e-05 1.75166 0.00325583
915100 0.196775 3.637e-05 1.75164 0.00325614
916100 0.196775 3.6378e-05 1.75164 0.00325642
917100 0.196776 3.63721e-05 1.75164 0.00325568
918100 0.196777 3.63783e-05 1.75163 0.00325611
919100 0.196775 3.63754e-05 1.75165 0.00325572
920100 0.196775 3.63657e-05 1.75165 0.00325417
921100 0.196776 3.6367e-05 1.75164 0.00325374
922100 0.196775 3.63713e-05 1.75165 0.0032539
923100 0.196775 3.63717e-05 1.75165 0.00325377
924100 0.196775 3.63652e-05 1.75164 0.00325282
925100 0.196776 3.63765e-05 1.75164 0.00325353
926100 0.196775 3.63762e-05 1.75165 0.00325313
927100 0.196776 3.63801e-05 1.75165 0.00325326
928100 0.196775 3.63795e-05 1.75165 0.0032529
929100 0.196775 3.63748e-05 1.75166 0.00325195
930100 0.196774 3.63678e-05 1.75167 0.00325082
931100 0.196774 3.63627e-05 1.75167 0.00324994
932100 0.196773 3.63638e-05 1.75167 0.00325001
933100 0.196773 3.63544e-05 1.75167 0.00324924
934100 0.196773 3.63469e-05 1.75168 0.00324842
935100 0.196771 3.63557e-05 1.7517 0.00324909
936100 0.196769 3.63475e-05 1.75172 0.00324811
937100 0.196769 3.63403e-05 1.75171 0.00324709
938100 0.196768 3.63478e-05 1.75173 0.00324746
939100 0.196766 3.63482e-05 1.75174 0.00324734
940100 0.196767 3.63466e-05 1.75174 0.003247
941100 0.196767 3.63478e-05 1.75173 0.00324738
942100 0.196765 3.6346e-05 1.75175 0.00324689
943100 0.196766 3.63428e-05 1.75175 0.00324661
944100 0.196766 3.63416e-05 1.75174 0.00324619
945100 0.196767 3.63448e-05 1.75174 0.00324624
946100 0.196767 3.63412e-05 1.75174 0.00324543
947100 0.196765 3.63572e-05 1.75176 0.0032471
948100 0.196765 3.63598e-05 1.75176 0.00324711
949100 0.196763 3.63495e-05 1.75178 0.00324623
950100 0.196764 3.6349e-05 1.75177 0.0032458
951100 0.196766 3.63456e-05 1.75176 0.00324523
952100 0.196766 3.63467e-05 1.75176 0.00324521
953100 0.196766 3.63462e-05 1.75175 0.00324531
954100 0.196767 3.63589e-05 1.75175 0.00324598
955100 0.196767 3.63592e-05 1.75174 0.00324591
956100 0.196767 3.6354e-05 1.75174 0.00324546
957100 0.196767 3.63449e-05 1.75175 0.0032446
958100 0.196766 3.63393e-05 1.75175 0.00324372
959100 0.196767 3.63333e-05 1.75174 0.00324331
960100 0.196768 3.63225e-05 1.75174 0.0032422
961100 0.196767 3.63112e-05 1.75175 0.00324087
962100 0.196767 3.63129e-05 1.75174 0.00324088
963100 0.196765 3.63151e-05 1.75176 0.00324089
964100 0.196766 3.6317e-05 1.75176 0.00324129
965100 0.196766 3.63197e-05 1.75175 0.00324149
966100 0.196767 3.63123e-05 1.75175 0.00324063
967100 0.196766 3.63034e-05 1.75175 0.00323972
968100 0.196766 3.63107e-05 1.75175 0.00324
969100 0.196766 3.6318e-05 1.75175 0.00324085
970100 0.196765 3.63193e-05 1.75175 0.00324101
971100 0.196766 3.63264e-05 1.75175 0.00324143
972100 0.196768 3.63276e-05 1.75173 0.00324171
973100 0.196767 3.63274e-05 1.75174 0.00324124
974100 0.196766 3.63269e-05 1.75175 0.00324122
975100 0.196766 3.63336e-05 1.75174 0.00324155
976100 0.196767 3.63296e-05 1.75173 0.00324109
977100 0.196767 3.63301e-05 1.75173 0.00324112
978100 0.196768 3.63282e-05 1.75173 0.00324073
979100 0.196767 3.63266e-05 1.75174 0.00324074
980100 0.196766 3.63308e-05 1.75175 0.00324089
981100 0.196765 3.63212e-05 1.75175 0.00323969
982100 0.196765 3.63212e-05 1.75176 0.00323973
983100 0.196765 3.63326e-05 1.75177 0.00324057
984100 0.196765 3.63501e-05 1.75177 0.00324219
985100 0.196765 3.6345e-05 1.75176 0.00324151
986100 0.196765 3.63413e-05 1.75176 0.00324052
987100 0.196765 3.6327e-05 1.75176 0.00323934
988100 0.196766 3.63212e-05 1.75175 0.00323863
989100 0.196766 3.63238e-05 1.75176 0.0032386
990100 0.196767 3.63256e-05 1.75175 0.00323874
991100 0.196766 3.63244e-05 1.75175 0.00323834
992100 0.196766 3.63191e-05 1.75176 0.00323772
993100 0.196763 3.63182e-05 1.75178 0.00323747
994100 0.196762 3.63187e-05 1.75179 0.00323711
995100 0.196761 3.63201e-05 1.75181 0.00323729
996100 0.19676 3.63214e-05 1.75182 0.00323716
997100 0.19676 3.63226e-05 1.75182 0.00323708
998100 0.196761 3.6321e-05 1.75182 0.00323685
999100 0.196761 3.63156e-05 1.75181 0.00323613
1000100 0.196761 3.63074e-05 1.75181 0.00323528
1001100 0.196762 3.63065e-05 1.75181 0.00323497
1002100 0.19676 3.6306e-05 1.75182 0.00323468
1003100 0.196761 3.63133e-05 1.75181 0.00323545
1004100 0.196761 3.63131e-05 1.75182 0.0032351
1005100 0.196762 3.63126e-05 1.75181 0.00323463
1006100 0.196763 3.63171e-05 1.7518 0.00323471
1007100 0.196764 3.63253e-05 1.75179 0.00323541
1008100 0.196765 3.63196e-05 1.75179 0.00323466
1009100 0.196764 3.63142e-05 1.75179 0.00323422
1010100 0.196764 3.63156e-05 1.75179 0.00323433
1011100 0.196762 3.63122e-05 1.75181 0.00323398
1012100 0.196761 3.63158e-05 1.75182 0.00323402
1013100 0.196762 3.63123e-05 1.75182 0.00323341
1014100 0.196761 3.63115e-05 1.75182 0.00323321
1015100 0.196761 3.63059e-05 1.75183 0.00323269
1016100 0.196762 3.62973e-05 1.75181 0.00323199
1017100 0.196762 3.62949e-05 1.75182 0.00323153
1018100 0.196761 3.62916e-05 1.75182 0.00323113
1019100 0.196763 3.62896e-05 1.75181 0.00323095
1020100 0.196761 3.62899e-05 1.75182 0.00323094
1021100 0.196762 3.62886e-05 1.75182 0.00323085
1022100 0.196761 3.62796e-05 1.75182 0.00322984
1023100 0.196761 3.627e-05 1.75183 0.00322846
1024100 0.196762 3.62723e-05 1.75182 0.0032285
1025100 0.196761 3.62643e-05 1.75182 0.00322742
1026100 0.196761 3.62555e-05 1.75182 0.0032265
1027100 0.196761 3.62579e-05 1.75182 0.00322637
1028100 0.19676 3.62552e-05 1.75183 0.0032259
1029100 0.19676 3.62496e-05 1.75183 0.00322528
1030100 0.196761 3.62511e-05 1.75183 0.00322476
1031100 0.196761 3.62505e-05 1.75182 0.00322453
1032100 0.196762 3.62479e-05 1.75182 0.00322412
1033100 0.196762 3.62431e-05 1.75182 0.00322389
1034100 0.19676 3.6238e-05 1.75184 0.00322317
1035100 0.196761 3.62386e-05 1.75182 0.00322327
1036100 0.196762 3.6237e-05 1.75181 0.00322304
1037100 0.196761 3.62276e-05 1.75182 0.00322224
1038100 0.196762 3.62325e-05 1.75181 0.00322241
1039100 0.196762 3.62315e-05 1.75181 0.00322232
1040100 0.196762 3.62234e-05 1.75181 0.00322151
1041100 0.196762 3.62282e-05 1.75181 0.00322146
1042100 0.196762 3.62241e-05 1.7518 0.00322107
1043100 0.196762 3.62227e-05 1.75181 0.00322068
1044100 0.196762 3.62173e-05 1.75181 0.00322012
1045100 0.19676 3.62209e-05 1.75183 0.00322008
1046100 0.19676 3.62153e-05 1.75183 0.00321963
1047100 0.19676 3.62121e-05 1.75183 0.00321939
1048100 0.19676 3.62009e-05 1.75183 0.00321844
1049100 0.196759 3.62058e-05 1.75184 0.00321852
1050100 0.196759 3.62056e-05 1.75184 0.00321843
1051100 0.19676 3.62093e-05 1.75184 0.00321876
1052100 0.196759 3.62059e-05 1.75184 0.00321844
1053100 0.19676 3.62036e-05 1.75183 0.00321812
1054100 0.19676 3.61942e-05 1.75183 0.00321705
1055100 0.19676 3.6198e-05 1.75183 0.00321727
1056100 0.196759 3.61949e-05 1.75184 0.00321718
1057100 0.196758 3.61957e-05 1.75185 0.00321703
1058100 0.196757 3.61895e-05 1.75186 0.00321658
1059100 0.196757 3.61897e-05 1.75186 0.00321664
1060100 0.196758 3.61935e-05 1.75186 0.00321694
1061100 0.196759 3.61982e-05 1.75185 0.00321694
1062100 0.196758 3.61985e-05 1.75186 0.00321665
1063100 0.196759 3.61896e-05 1.75185 0.00321558
1064100 0.196759 3.6188e-05 1.75185 0.00321526
1065100 0.196759 3.61834e-05 1.75185 0.00321454
1066100 0.196759 3.6184e-05 1.75185 0.00321488
1067100 0.196759 3.61784e-05 1.75186 0.0032143
1068100 0.196759 3.61782e-05 1.75185 0.00321444
1069100 0.196758 3.61739e-05 1.75186 0.00321405
1070100 0.19676 3.61813e-05 1.75184 0.00321426
1071100 0.19676 3.61765e-05 1.75184 0.00321364
1072100 0.19676 3.61781e-05 1.75185 0.00321342
1073100 0.19676 3.61795e-05 1.75185 0.00321352
1074100 0.19676 3.61751e-05 1.75185 0.00321273
1075100 0.19676 3.61767e-05 1.75185 0.00321263
1076100 0.19676 3.61717e-05 1.75185 0.00321237
1077100 0.196759 3.61673e-05 1.75186 0.00321166
1078100 0.196759 3.61712e-05 1.75187 0.00321156
1079100 0.196758 3.61677e-05 1.75187 0.00321122
1080100 0.196758 3.61652e-05 1.75187 0.00321068
1081100 0.196759 3.61649e-05 1.75186 0.00321045
1082100 0.196759 3.61669e-05 1.75186 0.00321043
1083100 0.196758 3.61672e-05 1.75187 0.00321023
1084100 0.196758 3.61641e-05 1.75187 0.00321014
1085100 0.196758 3.61593e-05 1.75187 0.00320937
1086100 0.196758 3.61572e-05 1.75186 0.00320912
1087100 0.19676 3.61586e-05 1.75185 0.003209
1088100 0.19676 3.61624e-05 1.75184 0.00320915
1089100 0.19676 3.61624e-05 1.75184 0.00320888
1090100 0.19676 3.61578e-05 1.75185 0.0032085
1091100 0.196761 3.61553e-05 1.75184 0.00320819
1092100 0.19676 3.61592e-05 1.75185 0.0032088
1093100 0.196761 3.61526e-05 1.75184 0.00320798
1094100 0.196759 3.61602e-05 1.75185 0.00320847
1095100 0.196759 3.61545e-05 1.75186 0.0032076
1096100 0.196759 3.6151e-05 1.75186 0.00320738
1097100 0.196759 3.61429e-05 1.75186 0.00320635
1098100 0.196759 3.61382e-05 1.75186 0.00320577
1099100 0.19676 3.61342e-05 1.75185 0.0032052
1100100 0.19676 3.6134e-05 1.75185 0.00320499
1101100 0.196758 3.61339e-05 1.75187 0.00320502
1102100 0.196758 3.61306e-05 1.75187 0.00320438
1103100 0.196758 3.6132e-05 1.75187 0.0032044
1104100 0.196759 3.61264e-05 1.75186 0.00320365
1105100 0.19676 3.61257e-05 1.75185 0.00320328
1106100 0.196761 3.61178e-05 1.75185 0.00320221
1107100 0.196761 3.61172e-05 1.75184 0.00320192
1108100 0.196762 3.61151e-05 1.75184 0.00320202
1109100 0.196762 3.61175e-05 1.75183 0.00320195
1110100 0.196762 3.61116e-05 1.75183 0.00320134
1111100 0.196761 3.6113e-05 1.75184 0.00320128
1112100 0.196761 3.61181e-05 1.75184 0.00320171
1113100 0.19676 3.61168e-05 1.75185 0.00320117
1114100 0.19676 3.61213e-05 1.75185 0.0032013
1115100 0.196761 3.61174e-05 1.75184 0.0032007
1116100 0.196762 3.61159e-05 1.75183 0.0032006
1117100 0.196762 3.61151e-05 1.75184 0.00320067
1118100 0.196761 3.61166e-05 1.75184 0.00320065
1119100 0.196761 3.61136e-05 1.75184 0.00320016
1120100 0.196761 3.61096e-05 1.75184 0.00319956
1121100 0.196761 3.61096e-05 1.75184 0.00319939
1122100 0.196759 3.61063e-05 1.75186 0.00319907
1123100 0.19676 3.61004e-05 1.75186 0.00319863
1124100 0.19676 3.61037e-05 1.75186 0.00319879
1125100 0.19676 3.6102e-05 1.75185 0.00319842
1126100 0.19676 3.60971e-05 1.75185 0.00319804
1127100 0.196761 3.6091e-05 1.75185 0.00319728
1128100 0.19676 3.60848e-05 1.75185 0.00319647
1129100 0.196762 3.60833e-05 1.75184 0.0031961
1130100 0.196762 3.60829e-05 1.75183 0.00319569
1131100 0.196762 3.60837e-05 1.75183 0.00319578
1132100 0.196763 3.60885e-05 1.75183 0.00319611
1133100 0.196762 3.60954e-05 1.75184 0.00319661
1134100 0.19676 3.60958e-05 1.75185 0.00319644
1135100 0.196759 3.61029e-05 1.75187 0.00319711
1136100 0.19676 3.60938e-05 1.75186 0.0031965
1137100 0.19676 3.60842e-05 1.75186 0.0031956
1138100 0.196759 3.60823e-05 1.75187 0.00319557
1139100 0.19676 3.60825e-05 1.75186 0.0031954
1140100 0.196759 3.60789e-05 1.75187 0.00319481
1141100 0.196758 3.60683e-05 1.75188 0.00319385
1142100 0.196757 3.60671e-05 1.75188 0.00319335
1143100 0.196757 3.60721e-05 1.75188 0.00319348
1144100 0.196758 3.60679e-05 1.75188 0.00319303
1145100 0.196757 3.60645e-05 1.75189 0.00319248
1146100 0.196757 3.60764e-05 1.75189 0.00319318
1147100 0.196758 3.60833e-05 1.75188 0.00319357
1148100 0.196756 3.60804e-05 1.75191 0.00319338
1149100 0.196755 3.60793e-05 1.75191 0.00319306
1150100 0.196756 3.60712e-05 1.75191 0.00319198
1151100 0.196755 3.60629e-05 1.75192 0.00319119
1152100 0.196756 3.60658e-05 1.75191 0.00319143
1153100 0.196756 3.60635e-05 1.75191 0.0031913
1154100 0.196755 3.60683e-05 1.75191 0.00319161
1155100 0.196756 3.60589e-05 1.7519 0.00319078
1156100 0.196756 3.60535e-05 1.7519 0.0031905
1157100 0.196757 3.60535e-05 1.75189 0.00319032
1158100 0.196757 3.60509e-05 1.75189 0.0031899
1159100 0.196757 3.60512e-05 1.75189 0.00318947
1160100 0.196757 3.60487e-05 1.75189 0.003189
1161100 0.196756 3.60542e-05 1.7519 0.0031894
1162100 0.196757 3.60508e-05 1.75189 0.00318905
1163100 0.196755 3.60545e-05 1.7519 0.00318929
1164100 0.196754 3.60491e-05 1.75191 0.00318855
1165100 0.196755 3.60435e-05 1.75191 0.00318796
1166100 0.196756 3.6042e-05 1.7519 0.0031876
1167100 0.196755 3.60392e-05 1.75191 0.00318735
1168100 0.196754 3.60398e-05 1.75192 0.00318737
1169100 0.196755 3.60426e-05 1.75191 0.00318755
1170100 0.196755 3.60417e-05 1.75191 0.00318737
1171100 0.196756 3.60452e-05 1.7519 0.00318758
1172100 0.196756 3.60554e-05 1.7519 0.0031886
1173100 0.196757 3.60507e-05 1.75189 0.00318817
1174100 0.196757 3.60424e-05 1.75189 0.00318722
1175100 0.196758 3.60358e-05 1.75189 0.00318642
1176100 0.196758 3.6038e-05 1.75189 0.0031864
1177100 0.196758 3.60403e-05 1.75189 0.00318636
1178100 0.196758 3.60305e-05 1.75188 0.00318517
1179100 0.196759 3.6033e-05 1.75188 0.00318498
1180100 0.196759 3.60276e-05 1.75187 0.00318444
1181100 0.19676 3.60241e-05 1.75186 0.00318398
1182100 0.19676 3.60269e-05 1.75187 0.00318443
1183100 0.196759 3.60251e-05 1.75188 0.00318397
1184100 0.19676 3.60291e-05 1.75187 0.00318411
1185100 0.196759 3.60237e-05 1.75188 0.0031834
1186100 0.196759 3.60262e-05 1.75188 0.00318369
1187100 0.19676 3.60362e-05 1.75187 0.00318412
1188100 0.19676 3.60301e-05 1.75187 0.00318351
1189100 0.196759 3.60351e-05 1.75187 0.0031838
1190100 0.196758 3.60353e-05 1.75188 0.00318375
1191100 0.196758 3.60416e-05 1.75189 0.0031839
1192100 0.196759 3.60445e-05 1.75188 0.00318443
1193100 0.196758 3.60389e-05 1.75188 0.00318377
1194100 0.196758 3.60407e-05 1.75189 0.00318392
1195100 0.196758 3.60426e-05 1.75189 0.00318357
1196100 0.196757 3.60441e-05 1.7519 0.00318358
1197100 0.196757 3.60487e-05 1.7519 0.00318393
1198100 0.196758 3.60453e-05 1.7519 0.00318355
1199100 0.196758 3.60469e-05 1.7519 0.00318349
1200100 0.196758 3.6045e-05 1.7519 0.00318331
1201100 0.196757 3.6041e-05 1.75191 0.00318263
1202100 0.196757 3.60381e-05 1.75191 0.00318252
1203100 0.196757 3.60412e-05 1.7519 0.00318263
1204100 0.196758 3.60363e-05 1.7519 0.00318188
1205100 0.196758 3.60306e-05 1.7519 0.00318137
1206100 0.196758 3.60228e-05 1.7519 0.00318055
1207100 0.196758 3.60233e-05 1.7519 0.00318075
1208100 0.196758 3.60237e-05 1.75189 0.00318068
1209100 0.196758 3.60258e-05 1.75189 0.00318048
1210100 0.19676 3.60252e-05 1.75188 0.00318023
1211100 0.196761 3.60258e-05 1.75187 0.00317984
1212100 0.196762 3.60238e-05 1.75186 0.00317959
1213100 0.196762 3.60174e-05 1.75186 0.00317874
1214100 0.196763 3.60108e-05 1.75185 0.00317804
1215100 0.196761 3.60115e-05 1.75187 0.00317793
1216100 0.19676 3.6009e-05 1.75188 0.0031776
1217100 0.19676 3.6008e-05 1.75188 0.00317745
1218100 0.19676 3.60042e-05 1.75188 0.00317675
1219100 0.196759 3.60028e-05 1.75189 0.00317642
1220100 0.196759 3.60012e-05 1.75189 0.00317602
1221100 0.196759 3.60041e-05 1.75189 0.00317636
1222100 0.19676 3.59993e-05 1.75188 0.00317602
1223100 0.19676 3.6001e-05 1.75188 0.00317599
1224100 0.19676 3.60008e-05 1.75188 0.00317593
1225100 0.196761 3.59983e-05 1.75188 0.00317557
1226100 0.19676 3.60006e-05 1.75188 0.00317521
1227100 0.19676 3.59973e-05 1.75188 0.00317446
1228100 0.19676 3.5997e-05 1.75187 0.00317404
1229100 0.19676 3.59987e-05 1.75188 0.00317421
1230100 0.196759 3.60003e-05 1.75188 0.00317433
1231100 0.196758 3.6e-05 1.75189 0.00317421
1232100 0.196758 3.59969e-05 1.7519 0.00317417
1233100 0.196758 3.59943e-05 1.7519 0.00317371
1234100 0.196757 3.59965e-05 1.75191 0.00317354
1235100 0.196758 3.5995e-05 1.7519 0.00317317
1236100 0.196759 3.59892e-05 1.75189 0.00317245
1237100 0.196758 3.59915e-05 1.75189 0.00317249
1238100 0.196757 3.59925e-05 1.7519 0.00317263
1239100 0.196758 3.59919e-05 1.7519 0.0031726
1240100 0.196759 3.59916e-05 1.75189 0.00317247
1241100 0.196758 3.59885e-05 1.75189 0.00317216
1242100 0.196759 3.59872e-05 1.75188 0.00317182
1243100 0.19676 3.59911e-05 1.75188 0.00317185
1244100 0.19676 3.59942e-05 1.75187 0.0031717
1245100 0.196761 3.59902e-05 1.75187 0.00317142
1246100 0.196761 3.59938e-05 1.75187 0.0031716
1247100 0.19676 3.59947e-05 1.75188 0.00317135
1248100 0.196759 3.59944e-05 1.75189 0.00317131
1249100 0.196758 3.60088e-05 1.7519 0.00317291
1250100 0.196759 3.60091e-05 1.75189 0.0031727
1251100 0.196759 3.6008e-05 1.75189 0.0031723
1252100 0.196759 3.60006e-05 1.75189 0.00317176
1253100 0.196759 3.6e-05 1.75189 0.00317135
1254100 0.196759 3.59988e-05 1.75189 0.00317127
1255100 0.196758 3.59998e-05 1.7519 0.00317129
1256100 0.196757 3.59982e-05 1.75191 0.0031712
1257100 0.196758 3.5995e-05 1.7519 0.00317063
1258100 0.196759 3.60018e-05 1.7519 0.00317131
1259100 0.196759 3.59976e-05 1.75189 0.00317094
1260100 0.196759 3.60027e-05 1.75189 0.00317142
1261100 0.19676 3.59961e-05 1.75188 0.00317054
1262100 0.19676 3.59896e-05 1.75188 0.00316965
1263100 0.196759 3.59844e-05 1.7519 0.00316919
1264100 0.196759 3.59836e-05 1.7519 0.00316887
1265100 0.196759 3.59898e-05 1.7519 0.00316978
1266100 0.196758 3.59864e-05 1.75191 0.0031694
1267100 0.196757 3.59878e-05 1.75192 0.00316956
1268100 0.196757 3.59861e-05 1.75192 0.00316908
1269100 0.196758 3.59859e-05 1.75191 0.00316908
1270100 0.196757 3.59812e-05 1.75192 0.0031688
1271100 0.196757 3.59773e-05 1.75192 0.00316841
1272100 0.196756 3.59751e-05 1.75193 0.00316808
1273100 0.196756 3.59735e-05 1.75193 0.00316777
1274100 0.196756 3.59657e-05 1.75193 0.00316697
1275100 0.196756 3.59616e-05 1.75193 0.00316629
1276100 0.196756 3.59638e-05 1.75193 0.00316651
1277100 0.196756 3.59656e-05 1.75192 0.00316667
1278100 0.196758 3.59681e-05 1.75191 0.00316681
1279100 0.196758 3.59637e-05 1.75191 0.00316626
1280100 0.196757 3.59595e-05 1.75191 0.00316569
1281100 0.196757 3.59632e-05 1.75192 0.00316608
1282100 0.196756 3.59604e-05 1.75193 0.00316568
1283100 0.196756 3.59598e-05 1.75193 0.00316547
1284100 0.196756 3.59585e-05 1.75193 0.00316524
1285100 0.196756 3.59545e-05 1.75193 0.00316474
1286100 0.196757 3.59547e-05 1.75193 0.00316466
1287100 0.196757 3.59587e-05 1.75192 0.00316477
1288100 0.196758 3.59584e-05 1.75192 0.00316435
1289100 0.196758 3.59546e-05 1.75191 0.00316411
1290100 0.196757 3.59548e-05 1.75192 0.00316407
1291100 0.196757 3.59535e-05 1.75192 0.00316351
1292100 0.196756 3.5953e-05 1.75193 0.00316322
1293100 0.196757 3.59437e-05 1.75192 0.00316221
1294100 0.196756 3.59457e-05 1.75193 0.00316228
1295100 0.196756 3.59385e-05 1.75193 0.00316161
1296100 0.196755 3.59367e-05 1.75194 0.00316125
1297100 0.196754 3.59334e-05 1.75196 0.00316105
1298100 0.196754 3.59289e-05 1.75195 0.00316042
1299100 0.196754 3.59341e-05 1.75195 0.00316099
1300100 0.196754 3.59349e-05 1.75195 0.00316095
1301100 0.196755 3.59335e-05 1.75195 0.00316044
1302100 0.196755 3.59314e-05 1.75194 0.00316034
1303100 0.196756 3.59322e-05 1.75194 0.0031604
1304100 0.196756 3.59376e-05 1.75194 0.0031607
1305100 0.196755 3.59325e-05 1.75195 0.00316019
1306100 0.196755 3.59261e-05 1.75195 0.00315975
1307100 0.196756 3.59291e-05 1.75194 0.00315985
1308100 0.196755 3.59246e-05 1.75194 0.00315942
1309100 0.196756 3.59236e-05 1.75193 0.00315933
1310100 0.196756 3.59294e-05 1.75194 0.00315985
1311100 0.196755 3.59284e-05 1.75194 0.00315966
1312100 0.196755 3.59315e-05 1.75194 0.00315975
1313100 0.196756 3.59273e-05 1.75194 0.00315935
1314100 0.196756 3.59287e-05 1.75194 0.00315954
1315100 0.196756 3.59272e-05 1.75193 0.00315956
1316100 0.196756 3.59193e-05 1.75193 0.00315885
1317100 0.196757 3.59223e-05 1.75193 0.00315928
1318100 0.196757 3.5919e-05 1.75193 0.00315887
1319100 0.196756 3.59205e-05 1.75194 0.00315889
1320100 0.196756 3.59204e-05 1.75194 0.0031587
1321100 0.196755 3.59228e-05 1.75195 0.00315881
1322100 0.196755 3.59223e-05 1.75195 0.00315842
1323100 0.196755 3.59204e-05 1.75195 0.00315803
1324100 0.196755 3.59182e-05 1.75195 0.00315791
1325100 0.196754 3.59217e-05 1.75196 0.00315806
1326100 0.196754 3.59184e-05 1.75196 0.00315789
1327100 0.196754 3.59139e-05 1.75196 0.00315738
1328100 0.196753 3.59156e-05 1.75196 0.00315725
1329100 0.196753 3.59157e-05 1.75197 0.00315688
1330100 0.196753 3.59119e-05 1.75197 0.00315622
1331100 0.196752 3.59112e-05 1.75198 0.00315613
1332100 0.196752 3.59246e-05 1.75198 0.00315718
1333100 0.196751 3.59197e-05 1.75198 0.00315673
1334100 0.196752 3.59263e-05 1.75197 0.00315718
1335100 0.196753 3.59234e-05 1.75197 0.00315684
1336100 0.196753 3.59333e-05 1.75197 0.00315745
1337100 0.196754 3.59334e-05 1.75196 0.0031575
1338100 0.196754 3.59317e-05 1.75196 0.00315733
1339100 0.196754 3.59379e-05 1.75196 0.00315788
1340100 0.196755 3.59364e-05 1.75195 0.00315751
1341100 0.196755 3.59317e-05 1.75195 0.00315699
1342100 0.196755 3.59362e-05 1.75195 0.00315738
1343100 0.196755 3.59396e-05 1.75195 0.00315746
1344100 0.196755 3.59331e-05 1.75195 0.00315685
1345100 0.196756 3.59325e-05 1.75194 0.00315683
1346100 0.196756 3.59313e-05 1.75194 0.00315644
1347100 0.196756 3.59261e-05 1.75195 0.00315609
1348100 0.196755 3.59237e-05 1.75195 0.00315579
1349100 0.196754 3.59165e-05 1.75196 0.00315504
1350100 0.196755 3.59146e-05 1.75195 0.00315489
1351100 0.196755 3.59124e-05 1.75196 0.00315472
1352100 0.196754 3.59123e-05 1.75197 0.00315488
1353100 0.196754 3.59097e-05 1.75196 0.00315448
1354100 0.196754 3.59055e-05 1.75196 0.00315407
1355100 0.196754 3.59041e-05 1.75197 0.00315389
1356100 0.196754 3.5901e-05 1.75197 0.00315362
1357100 0.196754 3.5898e-05 1.75197 0.00315307
1358100 0.196754 3.58909e-05 1.75197 0.00315225
1359100 0.196754 3.58855e-05 1.75197 0.0031518
1360100 0.196754 3.58885e-05 1.75197 0.00315163
1361100 0.196753 3.58875e-05 1.75197 0.00315141
1362100 0.196753 3.58864e-05 1.75197 0.00315121
1363100 0.196753 3.58804e-05 1.75197 0.00315057
1364100 0.196752 3.5881e-05 1.75198 0.00315066
1365100 0.196753 3.58762e-05 1.75197 0.00315024
1366100 0.196752 3.588e-05 1.75197 0.00315057
1367100 0.196754 3.58819e-05 1.75196 0.00315064
1368100 0.196755 3.58775e-05 1.75195 0.00315019
1369100 0.196755 3.58693e-05 1.75195 0.00314933
1370100 0.196754 3.58648e-05 1.75195 0.003149
1371100 0.196754 3.58663e-05 1.75196 0.0031493
1372100 0.196755 3.58637e-05 1.75195 0.00314902
1373100 0.196754 3.58707e-05 1.75196 0.00314962
1374100 0.196752 3.58715e-05 1.75198 0.00314947
1375100 0.196751 3.58782e-05 1.75199 0.00315013
1376100 0.196751 3.58782e-05 1.75199 0.00315039
1377100 0.196751 3.58767e-05 1.75199 0.00315035
1378100 0.196751 3.5882e-05 1.75199 0.00315062
1379100 0.196751 3.58828e-05 1.75199 0.0031506
1380100 0.196751 3.58819e-05 1.75199 0.00315064
1381100 0.196751 3.58861e-05 1.75199 0.00315087
1382100 0.19675 3.58816e-05 1.752 0.00315064
1383100 0.196751 3.58908e-05 1.752 0.00315134
1384100 0.19675 3.58878e-05 1.75201 0.00315118
1385100 0.196751 3.58871e-05 1.752 0.00315102
1386100 0.196751 3.58808e-05 1.752 0.00315056
1387100 0.19675 3.58774e-05 1.752 0.00315009
1388100 0.196751 3.58783e-05 1.752 0.00314986
1389100 0.196749 3.58783e-05 1.75201 0.00314968
1390100 0.196749 3.58795e-05 1.75201 0.00314977
1391100 0.19675 3.58761e-05 1.75201 0.00314953
1392100 0.196749 3.58773e-05 1.75202 0.0031496
1393100 0.19675 3.5874e-05 1.75201 0.00314923
1394100 0.196751 3.58711e-05 1.752 0.00314883
1395100 0.196752 3.58672e-05 1.75199 0.00314832
1396100 0.196753 3.58643e-05 1.75198 0.00314813
1397100 0.196753 3.58587e-05 1.75198 0.00314739
1398100 0.196754 3.58527e-05 1.75197 0.00314674
1399100 0.196754 3.58468e-05 1.75197 0.00314593
1400100 0.196754 3.58485e-05 1.75197 0.00314589
1401100 0.196753 3.58486e-05 1.75198 0.00314576
1402100 0.196753 3.58471e-05 1.75198 0.00314539
1403100 0.196752 3.58423e-05 1.75199 0.00314472
1404100 0.196751 3.58426e-05 1.75199 0.00314459
1405100 0.196752 3.58429e-05 1.75199 0.00314451
1406100 0.196752 3.58378e-05 1.75199 0.00314384
1407100 0.196754 3.58353e-05 1.75197 0.00314342
1408100 0.196754 3.58306e-05 1.75197 0.00314276
1409100 0.196753 3.58314e-05 1.75198 0.00314255
1410100 0.196753 3.58433e-05 1.75198 0.00314332
1411100 0.196754 3.58503e-05 1.75197 0.00314376
1412100 0.196753 3.58468e-05 1.75198 0.00314321
1413100 0.196753 3.58466e-05 1.75197 0.00314299
1414100 0.196754 3.58497e-05 1.75197 0.00314306
1415100 0.196754 3.58465e-05 1.75197 0.00314289
1416100 0.196755 3.5845e-05 1.75197 0.00314283
1417100 0.196754 3.58448e-05 1.75197 0.00314268
1418100 0.196754 3.58401e-05 1.75197 0.00314206
1419100 0.196753 3.58352e-05 1.75197 0.00314174
1420100 0.196755 3.5841e-05 1.75196 0.00314215
1421100 0.196755 3.58364e-05 1.75196 0.0031418
1422100 0.196756 3.58456e-05 1.75195 0.00314252
1423100 0.196756 3.58444e-05 1.75194 0.00314246
1424100 0.196756 3.58428e-05 1.75195 0.00314207
1425100 0.196755 3.58395e-05 1.75195 0.00314168
1426100 0.196755 3.58337e-05 1.75196 0.00314108
1427100 0.196755 3.58331e-05 1.75196 0.00314099
1428100 0.196755 3.58276e-05 1.75195 0.00314051
1429100 0.196755 3.58268e-05 1.75195 0.00314016
1430100 0.196756 3.5834e-05 1.75194 0.00314068
1431100 0.196756 3.58323e-05 1.75194 0.0031406
1432100 0.196756 3.58365e-05 1.75194 0.00314105
1433100 0.196755 3.58417e-05 1.75195 0.00314173
1434100 0.196755 3.58372e-05 1.75195 0.00314121
1435100 0.196755 3.58335e-05 1.75196 0.00314073
1436100 0.196755 3.58443e-05 1.75195 0.0031418
1437100 0.196755 3.58375e-05 1.75195 0.00314098
1438100 0.196755 3.58424e-05 1.75195 0.00314146
1439100 0.196756 3.58441e-05 1.75195 0.00314158
1440100 0.196755 3.58417e-05 1.75195 0.00314122
1441100 0.196755 3.58354e-05 1.75195 0.0031407
1442100 0.196755 3.58369e-05 1.75195 0.00314073
1443100 0.196754 3.58363e-05 1.75196 0.00314062
1444100 0.196754 3.58367e-05 1.75195 0.00314047
1445100 0.196754 3.58341e-05 1.75196 0.00314016
1446100 0.196753 3.58319e-05 1.75197 0.00313991
1447100 0.196753 3.5835e-05 1.75197 0.00314018
1448100 0.196753 3.58344e-05 1.75197 0.00314
1449100 0.196752 3.58414e-05 1.75198 0.0031406
1450100 0.196752 3.58382e-05 1.75198 0.00314023
1451100 0.196753 3.58422e-05 1.75197 0.00314053
1452100 0.196753 3.58418e-05 1.75197 0.0031404
1453100 0.196754 3.58391e-05 1.75196 0.00314022
1454100 0.196753 3.58417e-05 1.75197 0.00314028
1455100 0.196753 3.58362e-05 1.75197 0.00313965
1456100 0.196753 3.58328e-05 1.75197 0.00313915
1457100 0.196754 3.58407e-05 1.75196 0.00314011
1458100 0.196753 3.58401e-05 1.75197 0.00314025
1459100 0.196752 3.58422e-05 1.75198 0.00314033
1460100 0.196752 3.58436e-05 1.75198 0.00314042
1461100 0.196751 3.58446e-05 1.75199 0.00314056
1462100 0.196751 3.58458e-05 1.75199 0.00314042
1463100 0.196752 3.58511e-05 1.75198 0.00314081
1464100 0.196751 3.58463e-05 1.75199 0.00314015
1465100 0.196751 3.58406e-05 1.75199 0.00313953
1466100 0.196752 3.58385e-05 1.75199 0.00313934
1467100 0.196752 3.58312e-05 1.75199 0.00313868
1468100 0.19675 3.58329e-05 1.752 0.00313876
1469100 0.196751 3.58324e-05 1.752 0.00313872
1470100 0.196751 3.58314e-05 1.75199 0.00313843
1471100 0.196751 3.58263e-05 1.752 0.00313779
1472100 0.196749 3.58239e-05 1.75201 0.00313745
1473100 0.19675 3.58205e-05 1.752 0.00313702
1474100 0.196751 3.5821e-05 1.752 0.0031369
1475100 0.196751 3.58246e-05 1.752 0.00313697
1476100 0.196751 3.58192e-05 1.752 0.00313646
1477100 0.19675 3.58227e-05 1.75201 0.00313686
1478100 0.19675 3.58175e-05 1.75201 0.00313631
1479100 0.19675 3.58199e-05 1.75201 0.00313632
1480100 0.19675 3.5813e-05 1.75201 0.00313541
1481100 0.19675 3.58146e-05 1.75201 0.00313562
1482100 0.19675 3.58147e-05 1.75201 0.00313558
1483100 0.196749 3.58151e-05 1.75202 0.00313587
1484100 0.196749 3.58115e-05 1.75202 0.0031356
1485100 0.19675 3.58124e-05 1.75201 0.00313549
1486100 0.19675 3.58098e-05 1.75201 0.00313512
1487100 0.196749 3.58092e-05 1.75202 0.00313499
1488100 0.196749 3.58075e-05 1.75202 0.00313465
1489100 0.196749 3.58046e-05 1.75203 0.00313424
1490100 0.196749 3.58008e-05 1.75202 0.00313378
1491100 0.196749 3.57993e-05 1.75202 0.00313358
1492100 0.196749 3.57946e-05 1.75202 0.00313313
1493100 0.196749 3.57937e-05 1.75202 0.00313296
1494100 0.196749 3.57885e-05 1.75202 0.00313244
1495100 0.196748 3.57897e-05 1.75203 0.00313228
1496100 0.196748 3.57836e-05 1.75203 0.0031318
1497100 0.196748 3.57874e-05 1.75204 0.00313208
1498100 0.196748 3.57912e-05 1.75203 0.00313235
1499100 0.196749 3.57926e-05 1.75202 0.00313226
1500100 0.19675 3.579e-05 1.75201 0.00313195
1501100 0.196749 3.57896e-05 1.75202 0.00313172
1502100 0.19675 3.57925e-05 1.75201 0.00313195
1503100 0.19675 3.57929e-05 1.75201 0.00313179
1504100 0.196749 3.57908e-05 1.75202 0.00313182
1505100 0.196749 3.57935e-05 1.75202 0.00313197
1506100 0.19675 3.57944e-05 1.75202 0.003132
1507100 0.19675 3.58003e-05 1.75202 0.00313246
1508100 0.196749 3.57976e-05 1.75202 0.00313198
1509100 0.196749 3.57901e-05 1.75202 0.00313115
1510100 0.196749 3.57867e-05 1.75201 0.00313074
1511100 0.19675 3.57887e-05 1.75201 0.0031309
1512100 0.196749 3.57864e-05 1.75202 0.00313075
1513100 0.196748 3.57888e-05 1.75203 0.00313078
1514100 0.196749 3.5788e-05 1.75202 0.00313082
1515100 0.196748 3.57873e-05 1.75203 0.00313072
1516100 0.196749 3.57858e-05 1.75203 0.00313062
1517100 0.196749 3.5785e-05 1.75202 0.00313037
1518100 0.196749 3.57836e-05 1.75202 0.00313001
1519100 0.196748 3.57883e-05 1.75203 0.00313066
1520100 0.196748 3.57883e-05 1.75203 0.0031305
1521100 0.196748 3.57888e-05 1.75203 0.00313056
1522100 0.196748 3.57812e-05 1.75203 0.00312972
1523100 0.196749 3.57766e-05 1.75202 0.00312924
1524100 0.196749 3.57744e-05 1.75202 0.003129
1525100 0.196749 3.57822e-05 1.75201 0.00312966
1526100 0.196749 3.5793e-05 1.75201 0.00313076
1527100 0.196749 3.57891e-05 1.75201 0.00313029
1528100 0.19675 3.57856e-05 1.75201 0.00312987
1529100 0.196749 3.57789e-05 1.75201 0.0031292
1530100 0.19675 3.5775e-05 1.75201 0.00312878
1531100 0.196749 3.57702e-05 1.75201 0.00312838
1532100 0.19675 3.57712e-05 1.75201 0.00312844
1533100 0.19675 3.5769e-05 1.75201 0.0031282
1534100 0.196748 3.57704e-05 1.75203 0.00312832
1535100 0.196748 3.57769e-05 1.75203 0.00312872
1536100 0.196749 3.57729e-05 1.75202 0.0031281
1537100 0.19675 3.57721e-05 1.75201 0.00312795
1538100 0.196751 3.57743e-05 1.752 0.00312822
1539100 0.196751 3.57666e-05 1.752 0.00312746
1540100 0.196751 3.57608e-05 1.752 0.00312675
1541100 0.196751 3.57574e-05 1.752 0.00312666
1542100 0.196751 3.57596e-05 1.752 0.00312691
1543100 0.196752 3.57672e-05 1.75199 0.00312739
1544100 0.196752 3.57651e-05 1.752 0.00312712
1545100 0.196751 3.57585e-05 1.752 0.00312655
1546100 0.19675 3.57566e-05 1.75201 0.003126
1547100 0.19675 3.57555e-05 1.75201 0.00312575
1548100 0.196749 3.57509e-05 1.75201 0.00312534
1549100 0.196749 3.57444e-05 1.75202 0.0031247
1550100 0.19675 3.57413e-05 1.75201 0.00312442
1551100 0.196749 3.57411e-05 1.75202 0.00312413
1552100 0.196749 3.57379e-05 1.75202 0.00312375
1553100 0.19675 3.57419e-05 1.75201 0.00312403
1554100 0.196749 3.57376e-05 1.75202 0.00312362
1555100 0.19675 3.5738e-05 1.75201 0.00312382
1556100 0.196749 3.57378e-05 1.75202 0.00312368
1557100 0.196748 3.57412e-05 1.75202 0.0031238
1558100 0.196748 3.57373e-05 1.75203 0.00312326
1559100 0.196749 3.57383e-05 1.75202 0.00312317
1560100 0.196749 3.57408e-05 1.75202 0.00312342
1561100 0.196748 3.57416e-05 1.75202 0.00312344
1562100 0.196749 3.57442e-05 1.75202 0.00312366
1563100 0.196749 3.57454e-05 1.75202 0.0031235
1564100 0.19675 3.57436e-05 1.75201 0.00312321
1565100 0.196749 3.57467e-05 1.75202 0.00312328
1566100 0.19675 3.57494e-05 1.75201 0.00312339
1567100 0.19675 3.57521e-05 1.75201 0.00312346
1568100 0.19675 3.57464e-05 1.75201 0.00312299
1569100 0.19675 3.5747e-05 1.75201 0.00312278
1570100 0.19675 3.5743e-05 1.75201 0.00312237
1571100 0.19675 3.57393e-05 1.75201 0.00312189
1572100 0.196748 3.57394e-05 1.75203 0.00312184
1573100 0.196748 3.57414e-05 1.75203 0.0031221
1574100 0.196748 3.57427e-05 1.75202 0.00312197
1575100 0.196749 3.57415e-05 1.75201 0.00312171
1576100 0.196749 3.57391e-05 1.75202 0.00312154
1577100 0.196749 3.57346e-05 1.75202 0.00312099
1578100 0.196749 3.57289e-05 1.75202 0.00312038
1579100 0.19675 3.57255e-05 1.75201 0.00311985
1580100 0.196751 3.57301e-05 1.752 0.00312012
1581100 0.196751 3.57267e-05 1.752 0.00311973
1582100 0.196752 3.57198e-05 1.75199 0.0031191
1583100 0.196752 3.57236e-05 1.75199 0.00311942
1584100 0.196753 3.57166e-05 1.75199 0.00311866
1585100 0.196753 3.57198e-05 1.75198 0.00311892
1586100 0.196754 3.57184e-05 1.75198 0.0031186
1587100 0.196753 3.57195e-05 1.75198 0.00311862
1588100 0.196752 3.5723e-05 1.75199 0.00311876
1589100 0.196752 3.5716e-05 1.75199 0.00311811
1590100 0.196752 3.57198e-05 1.75199 0.00311844
1591100 0.196752 3.57154e-05 1.752 0.00311808
1592100 0.196752 3.5712e-05 1.75199 0.00311769
1593100 0.196752 3.57087e-05 1.75199 0.0031174
1594100 0.196753 3.57087e-05 1.75199 0.00311737
1595100 0.196753 3.57036e-05 1.75198 0.00311692
1596100 0.196753 3.5705e-05 1.75199 0.0031168
1597100 0.196752 3.57037e-05 1.75199 0.00311681
1598100 0.196752 3.57027e-05 1.75199 0.00311657
1599100 0.196752 3.57029e-05 1.75199 0.00311656
1600100 0.196752 3.57022e-05 1.752 0.00311653
1601100 0.196752 3.5698e-05 1.752 0.00311596
1602100 0.196752 3.56961e-05 1.75199 0.0031156
1603100 0.196753 3.56936e-05 1.75199 0.00311524
1604100 0.196752 3.56896e-05 1.75199 0.00311483
1605100 0.196753 3.56911e-05 1.75199 0.00311473
1606100 0.196753 3.56918e-05 1.75198 0.00311463
1607100 0.196754 3.56941e-05 1.75197 0.00311507
1608100 0.196753 3.56917e-05 1.75198 0.00311482
1609100 0.196752 3.56881e-05 1.75199 0.0031145
1610100 0.196752 3.56902e-05 1.75199 0.00311472
1611100 0.196752 3.5689e-05 1.752 0.00311455
1612100 0.196752 3.5684e-05 1.752 0.00311405
1613100 0.196751 3.56895e-05 1.75201 0.00311454
1614100 0.19675 3.56864e-05 1.75201 0.00311424
1615100 0.19675 3.56885e-05 1.75201 0.00311448
1616100 0.196751 3.56932e-05 1.75201 0.00311493
1617100 0.196749 3.56952e-05 1.75202 0.00311496
1618100 0.196749 3.56935e-05 1.75202 0.0031146
1619100 0.19675 3.56958e-05 1.75202 0.00311458
1620100 0.19675 3.56971e-05 1.75202 0.00311478
1621100 0.196749 3.56965e-05 1.75202 0.0031146
1622100 0.196749 3.56971e-05 1.75202 0.00311481
1623100 0.19675 3.57008e-05 1.75201 0.00311495
1624100 0.19675 3.57008e-05 1.75201 0.00311489
1625100 0.196752 3.57034e-05 1.75199 0.003115
1626100 0.196752 3.57027e-05 1.75199 0.00311466
1627100 0.19675 3.5701e-05 1.75201 0.0031145
1628100 0.196751 3.57015e-05 1.752 0.00311435
1629100 0.196752 3.5704e-05 1.75199 0.00311441
1630100 0.196753 3.57012e-05 1.75199 0.00311403
1631100 0.196753 3.56989e-05 1.75199 0.00311385
1632100 0.196753 3.56957e-05 1.75199 0.00311346
1633100 0.196753 3.5693e-05 1.75199 0.00311315
1634100 0.196753 3.56908e-05 1.75198 0.00311289
1635100 0.196754 3.56902e-05 1.75198 0.00311288
1636100 0.196753 3.5688e-05 1.75199 0.00311262
1637100 0.196753 3.56898e-05 1.75199 0.00311251
1638100 0.196753 3.56881e-05 1.75199 0.00311218
1639100 0.196753 3.5687e-05 1.75198 0.00311204
1640100 0.196754 3.56858e-05 1.75198 0.00311182
1641100 0.196754 3.5682e-05 1.75198 0.00311136
1642100 0.196754 3.56881e-05 1.75198 0.00311175
1643100 0.196755 3.56888e-05 1.75197 0.00311198
1644100 0.196756 3.56863e-05 1.75196 0.00311151
1645100 0.196755 3.5689e-05 1.75197 0.00311177
1646100 0.196756 3.56947e-05 1.75196 0.00311219
1647100 0.196756 3.56971e-05 1.75196 0.00311226
1648100 0.196756 3.56969e-05 1.75196 0.00311217
1649100 0.196756 3.56942e-05 1.75196 0.00311183
1650100 0.196756 3.56901e-05 1.75196 0.00311148
1651100 0.196756 3.56861e-05 1.75196 0.00311093
1652100 0.196756 3.56823e-05 1.75196 0.00311055
1653100 0.196757 3.56872e-05 1.75196 0.00311103
1654100 0.196757 3.5689e-05 1.75195 0.00311113
1655100 0.196756 3.56889e-05 1.75196 0.00311103
1656100 0.196756 3.56856e-05 1.75196 0.00311064
1657100 0.196755 3.56864e-05 1.75197 0.00311068
1658100 0.196756 3.56883e-05 1.75195 0.00311067
1659100 0.196756 3.56862e-05 1.75196 0.00311048
1660100 0.196756 3.56865e-05 1.75196 0.00311045
1661100 0.196755 3.56846e-05 1.75197 0.00311037
1662100 0.196756 3.56865e-05 1.75196 0.00311049
1663100 0.196755 3.56949e-05 1.75196 0.00311093
1664100 0.196756 3.56952e-05 1.75196 0.00311096
1665100 0.196756 3.56954e-05 1.75196 0.00311091
1666100 0.196756 3.57027e-05 1.75197 0.00311192
1667100 0.196756 3.56995e-05 1.75196 0.00311156
1668100 0.196755 3.56989e-05 1.75197 0.0031114
1669100 0.196755 3.56967e-05 1.75198 0.00311121
1670100 0.196754 3.56956e-05 1.75198 0.00311135
1671100 0.196754 3.56973e-05 1.75198 0.00311148
1672100 0.196754 3.56997e-05 1.75198 0.00311172
1673100 0.196755 3.56957e-05 1.75198 0.00311142
1674100 0.196755 3.57042e-05 1.75198 0.00311199
1675100 0.196755 3.57042e-05 1.75198 0.00311192
1676100 0.196755 3.56999e-05 1.75198 0.00311135
1677100 0.196755 3.56984e-05 1.75198 0.00311123
1678100 0.196755 3.56953e-05 1.75197 0.00311097
1679100 0.196755 3.56916e-05 1.75197 0.00311048
1680100 0.196755 3.56892e-05 1.75197 0.00311024
1681100 0.196754 3.56892e-05 1.75198 0.00311021
1682100 0.196754 3.56901e-05 1.75198 0.00310999
1683100 0.196754 3.56891e-05 1.75198 0.00310985
1684100 0.196753 3.56848e-05 1.75199 0.00310937
1685100 0.196753 3.56876e-05 1.75199 0.00310951
1686100 0.196753 3.56938e-05 1.75199 0.00311001
1687100 0.196754 3.56945e-05 1.75198 0.00311015
1688100 0.196754 3.56974e-05 1.75198 0.00311027
1689100 0.196755 3.57013e-05 1.75197 0.00311073
1690100 0.196755 3.56986e-05 1.75197 0.00311024
1691100 0.196756 3.57009e-05 1.75197 0.00311051
1692100 0.196755 3.57095e-05 1.75197 0.00311104
1693100 0.196755 3.57115e-05 1.75197 0.0031111
1694100 0.196756 3.57125e-05 1.75196 0.00311111
1695100 0.196756 3.57134e-05 1.75196 0.0031113
1696100 0.196755 3.5712e-05 1.75197 0.00311102
1697100 0.196755 3.57103e-05 1.75197 0.00311069
1698100 0.196754 3.57121e-05 1.75198 0.00311076
1699100 0.196754 3.57111e-05 1.75198 0.00311076
1700100 0.196754 3.57106e-05 1.75198 0.00311082
1701100 0.196754 3.5709e-05 1.75199 0.00311073
1702100 0.196753 3.57124e-05 1.75199 0.00311109
1703100 0.196753 3.5711e-05 1.75199 0.00311101
1704100 0.196754 3.57053e-05 1.75199 0.00311046
1705100 0.196754 3.57076e-05 1.75198 0.00311055
1706100 0.196754 3.57024e-05 1.75199 0.00310984
1707100 0.196753 3.56994e-05 1.75199 0.00310947
1708100 0.196752 3.5706e-05 1.752 0.00310999
1709100 0.196752 3.57072e-05 1.752 0.00310989
1710100 0.196752 3.5705e-05 1.752 0.00310946
1711100 0.196752 3.57091e-05 1.75199 0.00310982
1712100 0.196753 3.57161e-05 1.75199 0.00311035
1713100 0.196753 3.57131e-05 1.75199 0.00311018
1714100 0.196753 3.57159e-05 1.75199 0.00311031
1715100 0.196754 3.57198e-05 1.75198 0.00311057
1716100 0.196754 3.57184e-05 1.75198 0.00311028
1717100 0.196753 3.57193e-05 1.75198 0.00311016
1718100 0.196754 3.57157e-05 1.75198 0.00310969
1719100 0.196754 3.57133e-05 1.75198 0.00310951
1720100 0.196754 3.57158e-05 1.75197 0.00310977
1721100 0.196755 3.57105e-05 1.75197 0.00310923
1722100 0.196754 3.57122e-05 1.75198 0.00310934
1723100 0.196754 3.57133e-05 1.75198 0.00310921
1724100 0.196755 3.57119e-05 1.75197 0.00310898
1725100 0.196753 3.57172e-05 1.75199 0.00310938
1726100 0.196754 3.57202e-05 1.75198 0.00310945
1727100 0.196754 3.57234e-05 1.75198 0.00310943
1728100 0.196754 3.57209e-05 1.75198 0.00310913
1729100 0.196754 3.57156e-05 1.75198 0.00310872
1730100 0.196754 3.57136e-05 1.75198 0.00310848
1731100 0.196754 3.57106e-05 1.75199 0.00310805
1732100 0.196754 3.57055e-05 1.75198 0.00310775
1733100 0.196754 3.57079e-05 1.75198 0.00310781
1734100 0.196754 3.57059e-05 1.75198 0.00310761
1735100 0.196754 3.57006e-05 1.75198 0.00310701
1736100 0.196754 3.56964e-05 1.75198 0.00310664
1737100 0.196755 3.5696e-05 1.75198 0.00310666
1738100 0.196754 3.56977e-05 1.75198 0.00310668
1739100 0.196754 3.56922e-05 1.75199 0.00310612
1740100 0.196754 3.56936e-05 1.75198 0.00310617
1741100 0.196754 3.56921e-05 1.75198 0.0031058
1742100 0.196754 3.56873e-05 1.75199 0.00310539
1743100 0.196755 3.56904e-05 1.75198 0.00310553
1744100 0.196756 3.5692e-05 1.75197 0.00310576
1745100 0.196755 3.56866e-05 1.75197 0.00310528
1746100 0.196755 3.56829e-05 1.75197 0.00310487
1747100 0.196755 3.56791e-05 1.75198 0.00310428
1748100 0.196755 3.56748e-05 1.75198 0.00310392
1749100 0.196756 3.56745e-05 1.75197 0.00310379
1750100 0.196755 3.56701e-05 1.75198 0.00310349
1751100 0.196755 3.56671e-05 1.75198 0.00310325
1752100 0.196755 3.56667e-05 1.75198 0.00310319
1753100 0.196755 3.56758e-05 1.75199 0.003104
1754100 0.196755 3.56749e-05 1.75198 0.00310375
1755100 0.196755 3.56705e-05 1.75198 0.00310325
1756100 0.196755 3.56694e-05 1.75198 0.00310298
1757100 0.196756 3.5666e-05 1.75198 0.00310257
1758100 0.196757 3.56636e-05 1.75197 0.00310226
1759100 0.196756 3.56614e-05 1.75197 0.00310206
1760100 0.196756 3.56636e-05 1.75197 0.00310213
1761100 0.196756 3.56599e-05 1.75198 0.00310161
1762100 0.196756 3.56549e-05 1.75198 0.00310116
1763100 0.196756 3.56563e-05 1.75197 0.00310116
1764100 0.196755 3.56608e-05 1.75198 0.0031014
1765100 0.196756 3.56695e-05 1.75198 0.00310182
1766100 0.196755 3.56736e-05 1.75198 0.00310226
1767100 0.196755 3.56714e-05 1.75198 0.00310188
1768100 0.196755 3.56675e-05 1.75198 0.00310145
1769100 0.196755 3.56631e-05 1.75199 0.00310098
1770100 0.196755 3.56615e-05 1.75199 0.00310085
1771100 0.196755 3.56589e-05 1.75198 0.00310062
1772100 0.196755 3.56593e-05 1.75199 0.00310073
1773100 0.196754 3.56543e-05 1.75199 0.00310015
1774100 0.196755 3.56543e-05 1.75199 0.00309999
1775100 0.196754 3.56545e-05 1.75199 0.00309988
1776100 0.196755 3.56532e-05 1.75199 0.0030997
1777100 0.196754 3.56513e-05 1.75199 0.00309951
1778100 0.196755 3.56559e-05 1.75198 0.00310006
1779100 0.196755 3.56574e-05 1.75198 0.00310021
1780100 0.196755 3.56588e-05 1.75198 0.00310007
1781100 0.196755 3.56618e-05 1.75199 0.00310017
1782100 0.196755 3.56621e-05 1.75198 0.00310003
1783100 0.196755 3.56565e-05 1.75198 0.00309956
1784100 0.196755 3.5654e-05 1.75199 0.00309939
1785100 0.196755 3.56495e-05 1.75199 0.00309895
1786100 0.196756 3.56471e-05 1.75198 0.00309866
1787100 0.196756 3.56463e-05 1.75198 0.00309846
1788100 0.196756 3.56481e-05 1.75198 0.00309836
1789100 0.196757 3.56551e-05 1.75197 0.00309885
1790100 0.196758 3.56514e-05 1.75197 0.0030985
1791100 0.196758 3.56489e-05 1.75196 0.00309822
1792100 0.196758 3.56499e-05 1.75196 0.00309813
1793100 0.196758 3.56499e-05 1.75196 0.00309796
1794100 0.196758 3.56478e-05 1.75196 0.00309775
1795100 0.196758 3.56466e-05 1.75196 0.00309746
1796100 0.196758 3.56488e-05 1.75196 0.00309747
1797100 0.196759 3.56461e-05 1.75195 0.0030971
1798100 0.19676 3.56444e-05 1.75195 0.00309698
1799100 0.19676 3.56419e-05 1.75194 0.00309659
1800100 0.196759 3.56443e-05 1.75195 0.00309686
1801100 0.196759 3.56459e-05 1.75195 0.00309687
1802100 0.196759 3.56423e-05 1.75195 0.0030966
1803100 0.196759 3.564e-05 1.75195 0.00309649
1804100 0.196759 3.56385e-05 1.75195 0.00309622
1805100 0.196759 3.56371e-05 1.75195 0.00309615
1806100 0.196759 3.56319e-05 1.75195 0.0030957
1807100 0.19676 3.56322e-05 1.75195 0.00309578
1808100 0.19676 3.56293e-05 1.75194 0.00309551
1809100 0.19676 3.56268e-05 1.75194 0.00309533
1810100 0.196759 3.56267e-05 1.75195 0.00309517
1811100 0.196759 3.56272e-05 1.75195 0.00309498
1812100 0.196759 3.56238e-05 1.75195 0.00309455
1813100 0.196759 3.56246e-05 1.75195 0.00309455
1814100 0.196759 3.56253e-05 1.75195 0.00309464
1815100 0.196759 3.56189e-05 1.75195 0.00309393
1816100 0.19676 3.56183e-05 1.75195 0.00309363
1817100 0.196759 3.56128e-05 1.75195 0.00309308
1818100 0.19676 3.56108e-05 1.75195 0.0030929
1819100 0.196759 3.56088e-05 1.75195 0.00309261
1820100 0.19676 3.56035e-05 1.75195 0.0030921
1821100 0.19676 3.56081e-05 1.75195 0.00309221
1822100 0.196759 3.56132e-05 1.75195 0.00309261
1823100 0.196759 3.56132e-05 1.75195 0.00309243
1824100 0.19676 3.56144e-05 1.75195 0.00309246
1825100 0.196759 3.5611e-05 1.75195 0.0030921
1826100 0.196759 3.56094e-05 1.75195 0.00309194
1827100 0.196759 3.56081e-05 1.75195 0.0030917
1828100 0.19676 3.56115e-05 1.75195 0.00309215
1829100 0.196759 3.56127e-05 1.75196 0.00309218
1830100 0.19676 3.56094e-05 1.75195 0.00309194
1831100 0.19676 3.56077e-05 1.75195 0.00309178
1832100 0.19676 3.56031e-05 1.75195 0.00309117
1833100 0.196761 3.56059e-05 1.75195 0.00309147
1834100 0.196761 3.56047e-05 1.75195 0.00309127
1835100 0.19676 3.56088e-05 1.75195 0.00309161
1836100 0.19676 3.56103e-05 1.75195 0.0030916
1837100 0.19676 3.56066e-05 1.75195 0.0030912
1838100 0.19676 3.56065e-05 1.75195 0.00309101
1839100 0.196761 3.5611e-05 1.75194 0.00309114
1840100 0.196762 3.56111e-05 1.75193 0.00309112
1841100 0.196761 3.56134e-05 1.75194 0.00309147
1842100 0.196761 3.56188e-05 1.75194 0.00309195
1843100 0.196762 3.56161e-05 1.75194 0.00309151
1844100 0.196762 3.5616e-05 1.75194 0.00309145
1845100 0.196761 3.56188e-05 1.75194 0.00309164
1846100 0.196761 3.56192e-05 1.75195 0.00309157
1847100 0.196761 3.56174e-05 1.75195 0.00309138
1848100 0.196761 3.56189e-05 1.75195 0.00309136
1849100 0.196761 3.562e-05 1.75195 0.00309156
1850100 0.196761 3.56183e-05 1.75195 0.0030915
1851100 0.196761 3.5618e-05 1.75195 0.00309132
1852100 0.196761 3.56171e-05 1.75195 0.00309145
1853100 0.196761 3.56127e-05 1.75195 0.00309097
1854100 0.196761 3.56129e-05 1.75195 0.00309089
1855100 0.196761 3.56132e-05 1.75195 0.00309078
1856100 0.196761 3.5613e-05 1.75195 0.00309067
1857100 0.196761 3.56143e-05 1.75195 0.00309083
1858100 0.196762 3.56121e-05 1.75194 0.00309047
1859100 0.196761 3.56147e-05 1.75195 0.00309082
1860100 0.196762 3.56107e-05 1.75195 0.00309037
1861100 0.196762 3.56048e-05 1.75194 0.00308973
1862100 0.196761 3.56083e-05 1.75195 0.00308981
1863100 0.19676 3.56096e-05 1.75196 0.00309
1864100 0.19676 3.5609e-05 1.75196 0.00308989
1865100 0.196761 3.56075e-05 1.75196 0.00308966
1866100 0.19676 3.56117e-05 1.75196 0.00309
1867100 0.19676 3.56056e-05 1.75196 0.00308958
1868100 0.19676 3.56052e-05 1.75196 0.00308951
1869100 0.19676 3.56039e-05 1.75196 0.0030893
1870100 0.19676 3.56004e-05 1.75196 0.00308895
1871100 0.196761 3.56014e-05 1.75195 0.00308887
1872100 0.19676 3.55977e-05 1.75196 0.00308844
1873100 0.196761 3.55959e-05 1.75195 0.00308823
1874100 0.196761 3.55955e-05 1.75195 0.00308808
1875100 0.196762 3.55906e-05 1.75194 0.00308768
1876100 0.196761 3.55934e-05 1.75195 0.00308774
1877100 0.196761 3.55938e-05 1.75195 0.00308754
1878100 0.196762 3.55986e-05 1.75194 0.00308792
1879100 0.196762 3.55997e-05 1.75194 0.00308804
1880100 0.196762 3.55958e-05 1.75194 0.00308764
1881100 0.196762 3.56033e-05 1.75194 0.00308824
1882100 0.196762 3.56035e-05 1.75194 0.0030881
1883100 0.196762 3.56082e-05 1.75194 0.00308853
1884100 0.196763 3.56043e-05 1.75194 0.00308818
1885100 0.196763 3.56056e-05 1.75193 0.00308836
1886100 0.196762 3.56051e-05 1.75194 0.00308828
1887100 0.196763 3.5613e-05 1.75193 0.00308849
1888100 0.196763 3.56122e-05 1.75193 0.00308827
1889100 0.196763 3.56117e-05 1.75193 0.0030882
1890100 0.196763 3.56164e-05 1.75193 0.00308846
1891100 0.196764 3.5615e-05 1.75193 0.00308824
1892100 0.196764 3.56198e-05 1.75193 0.00308875
1893100 0.196764 3.56205e-05 1.75193 0.0030888
1894100 0.196764 3.56189e-05 1.75192 0.0030885
1895100 0.196764 3.56242e-05 1.75193 0.00308875
1896100 0.196763 3.56237e-05 1.75193 0.00308879
1897100 0.196764 3.56209e-05 1.75193 0.00308853
1898100 0.196763 3.56218e-05 1.75193 0.00308847
1899100 0.196763 3.5618e-05 1.75194 0.00308804
1900100 0.196763 3.56165e-05 1.75194 0.00308774
1901100 0.196764 3.56148e-05 1.75193 0.00308752
1902100 0.196763 3.56114e-05 1.75193 0.00308723
1903100 0.196764 3.56116e-05 1.75193 0.00308723
1904100 0.196764 3.5613e-05 1.75193 0.00308728
1905100 0.196764 3.5616e-05 1.75193 0.00308737
1906100 0.196764 3.56157e-05 1.75193 0.00308726
1907100 0.196763 3.5613e-05 1.75193 0.00308693
1908100 0.196763 3.56091e-05 1.75193 0.00308654
1909100 0.196763 3.56145e-05 1.75194 0.00308685
1910100 0.196763 3.56149e-05 1.75194 0.0030867
1911100 0.196763 3.56161e-05 1.75194 0.00308664
1912100 0.196763 3.56169e-05 1.75194 0.00308678
1913100 0.196762 3.56182e-05 1.75194 0.003087
1914100 0.196762 3.56154e-05 1.75194 0.00308678
1915100 0.196762 3.56159e-05 1.75194 0.00308678
1916100 0.196762 3.56182e-05 1.75194 0.00308697
1917100 0.196762 3.56154e-05 1.75195 0.00308655
1918100 0.196761 3.56145e-05 1.75195 0.00308641
1919100 0.196763 3.56182e-05 1.75194 0.00308687
1920100 0.196763 3.56128e-05 1.75194 0.00308627
1921100 0.196764 3.56185e-05 1.75192 0.00308686
1922100 0.196765 3.56229e-05 1.75192 0.00308721
1923100 0.196764 3.56224e-05 1.75192 0.00308718
1924100 0.196765 3.56214e-05 1.75192 0.00308706
1925100 0.196765 3.56261e-05 1.75192 0.00308744
1926100 0.196765 3.56273e-05 1.75191 0.0030875
1927100 0.196765 3.56321e-05 1.75192 0.00308783
1928100 0.196764 3.56326e-05 1.75192 0.00308775
1929100 0.196764 3.56262e-05 1.75193 0.00308724
1930100 0.196763 3.56269e-05 1.75193 0.00308725
1931100 0.196763 3.56261e-05 1.75194 0.00308715
1932100 0.196762 3.56253e-05 1.75194 0.00308716
1933100 0.196763 3.56206e-05 1.75194 0.00308671
1934100 0.196763 3.56199e-05 1.75194 0.00308644
1935100 0.196762 3.56237e-05 1.75195 0.00308682
1936100 0.196761 3.56271e-05 1.75195 0.00308688
1937100 0.196761 3.56284e-05 1.75195 0.00308679
1938100 0.196762 3.56269e-05 1.75195 0.00308664
1939100 0.196762 3.5625e-05 1.75195 0.00308636
1940100 0.196762 3.56254e-05 1.75195 0.00308641
1941100 0.196762 3.56223e-05 1.75195 0.00308638
1942100 0.196762 3.56254e-05 1.75195 0.00308656
1943100 0.196761 3.56314e-05 1.75195 0.00308714
1944100 0.196762 3.56329e-05 1.75195 0.00308719
1945100 0.196762 3.56329e-05 1.75195 0.00308707
1946100 0.196762 3.56289e-05 1.75194 0.00308678
1947100 0.196763 3.56253e-05 1.75194 0.00308644
1948100 0.196763 3.56263e-05 1.75194 0.00308635
1949100 0.196763 3.56264e-05 1.75193 0.00308633
1950100 0.196763 3.56258e-05 1.75193 0.00308615
1951100 0.196764 3.56265e-05 1.75193 0.00308632
1952100 0.196764 3.56243e-05 1.75193 0.0030861
1953100 0.196764 3.56301e-05 1.75192 0.00308646
1954100 0.196764 3.56362e-05 1.75192 0.00308681
1955100 0.196764 3.56459e-05 1.75192 0.00308758
1956100 0.196764 3.56492e-05 1.75192 0.00308801
1957100 0.196763 3.56473e-05 1.75193 0.00308786
1958100 0.196763 3.5642e-05 1.75193 0.00308739
1959100 0.196763 3.56406e-05 1.75193 0.00308724
1960100 0.196763 3.56387e-05 1.75193 0.00308709
1961100 0.196763 3.56387e-05 1.75193 0.00308702
1962100 0.196762 3.56359e-05 1.75194 0.00308675
1963100 0.196762 3.56339e-05 1.75194 0.00308654
1964100 0.196762 3.56371e-05 1.75194 0.00308685
1965100 0.196762 3.56361e-05 1.75194 0.00308671
1966100 0.196762 3.56377e-05 1.75194 0.00308677
1967100 0.196763 3.56348e-05 1.75194 0.00308647
1968100 0.196762 3.56354e-05 1.75194 0.00308662
1969100 0.196762 3.56311e-05 1.75194 0.00308623
1970100 0.196762 3.56302e-05 1.75194 0.00308603
1971100 0.196761 3.56297e-05 1.75195 0.003086
1972100 0.196761 3.56285e-05 1.75195 0.0030856
1973100 0.19676 3.56231e-05 1.75196 0.00308493
1974100 0.196761 3.56231e-05 1.75195 0.00308465
1975100 0.196761 3.56208e-05 1.75195 0.00308437
1976100 0.196761 3.56193e-05 1.75195 0.00308418
1977100 0.19676 3.56202e-05 1.75196 0.00308411
1978100 0.19676 3.5618e-05 1.75196 0.00308388
1979100 0.196761 3.56184e-05 1.75195 0.00308383
1980100 0.19676 3.56191e-05 1.75196 0.00308385
1981100 0.19676 3.56153e-05 1.75196 0.00308347
1982100 0.19676 3.56164e-05 1.75196 0.00308357
1983100 0.196759 3.56168e-05 1.75197 0.00308352
1984100 0.196759 3.56133e-05 1.75197 0.00308309
1985100 0.196759 3.56124e-05 1.75197 0.00308299
1986100 0.196759 3.56089e-05 1.75197 0.00308262
1987100 0.19676 3.56102e-05 1.75197 0.00308254
1988100 0.196761 3.56148e-05 1.75196 0.00308278
1989100 0.19676 3.56201e-05 1.75197 0.00308324
1990100 0.196761 3.56227e-05 1.75196 0.00308355
1991100 0.196761 3.5626e-05 1.75196 0.00308389
1992100 0.19676 3.56283e-05 1.75197 0.00308427
1993100 0.19676 3.56349e-05 1.75197 0.00308489
1994100 0.19676 3.56319e-05 1.75197 0.00308456
1995100 0.196761 3.56386e-05 1.75196 0.00308501
1996100 0.196761 3.56352e-05 1.75196 0.00308465
1997100 0.196761 3.56325e-05 1.75196 0.00308432
1998100 0.196761 3.56354e-05 1.75196 0.00308471
1999100 0.196761 3.56313e-05 1.75196 0.00308417
2000000 0.19676 3.56299e-05 1.75197 0.00308393

